Discretization of the Lamperti representation of a positive self-similar Markov process

This paper considers discretization of the L\'evy process appearing in the Lamperti representation of a strictly positive self-similar Markov process. Limit theorems for the resulting approximation are established under some regularity assumptions on the given L\'evy process. Additionally, the scaling limit of a positive self-similar Markov process at small times is provided. Finally, we present an application to simulation of self-similar L\'evy processes conditioned to stay positive.

==> discretizedexponentiallevy.csv <==
"V1","V2"
0,1
0.1,1.34996331054607
0.2,1.65615509487561
0.3,1.81397090490725
0.4,1.59922512653205
0.5,1.39077508811407
0.6,2.50775763972992
0.7,9.82093776924874
0.8,7.02626079514687
0.9,12.6629976878553
1,8.16975082555474


==> discretizedintegral.csv <==
"V1","V2"
0,0
0.1,0.1
0.2,0.234996331054607
0.3,0.400611840542169
0.4,0.582008931032894
0.5,0.741931443686099
0.6,0.881008952497507
0.7,1.1317847164705
0.8,2.11387849339537
0.9,2.81650457291006
1,4.08280434169559


==> exponentiallevy.csv <==
"V1","V2"
0,1
0.001,0.949157651792613
0.002,1.03704383825236
0.003,0.95884094306453
0.004,0.96406760528763
0.005,1.07535105160668
0.006,1.03615414262464
0.007,1.00667567852224
0.008,0.967992523592225
0.009,0.951605399039863
0.01,0.960914257799099
0.011,1.03953350992947
0.012,0.989122669898128
0.013,0.924717541685714
0.014,0.91646601292462
0.015,0.857259717047093
0.016,0.850607390258088
0.017,0.81989253267775
0.018,0.714831669739996
0.019,0.726528497958747
0.02,0.715423469519926
0.021,0.758109632118702
0.022,0.805446723438048
0.023,0.884691610978492
0.024,0.926059621091413
0.025,0.976268148578502
0.026,0.959273156642532
0.027,1.05036743481394
0.028,1.15595959904278
0.029,1.11001474625315
0.03,1.05278368087119
0.031,1.07510464619865
0.032,1.15442365988467
0.033,1.32938875397998
0.034,1.43719837569699
0.035,1.57972352298912
0.036,1.67939340493358
0.037,1.57709446681774
0.038,1.39105604603087
0.039,1.24559432274266
0.04,1.23564543606917
0.041,1.36428144952117
0.042,1.29806952678446
0.043,1.29325383636648
0.044,1.45944169928457
0.045,1.41932017871507
0.046,1.47216798963363
0.047,1.39324671989402
0.048,1.35463002172548
0.049,1.29526824739748
0.05,1.29090111944208
0.051,1.41748543515977
0.052,1.43585045097868
0.053,1.53325928869841
0.054,1.47840647594041
0.055,1.46942124116082
0.056,1.38731391199991
0.057,1.45646551259726
0.058,1.44757623526022
0.059,1.44316285162659
0.06,1.4660779217865
0.061,1.36575439534942
0.062,1.44306766352523
0.063,1.39262688987866
0.064,1.43847636358779
0.065,1.37233571320237
0.066,1.34436666991257
0.067,1.17816725406169
0.068,1.15705586203535
0.069,1.06866064862934
0.07,1.05097520134877
0.071,1.03853415062508
0.072,1.02484476709947
0.073,1.04863483471207
0.074,1.05183502631455
0.075,1.0807878847796
0.076,1.07129178688629
0.077,1.14046242936102
0.078,1.15037989696986
0.079,1.16539097058169
0.08,1.12575807160329
0.081,1.16297253340075
0.082,1.04267171024317
0.083,1.11013790751516
0.084,1.10955730783418
0.085,1.15915947555223
0.086,1.10934663900864
0.087,1.29143380497165
0.088,1.25459223614119
0.089,1.249843484511
0.09,1.21047672307343
0.091,1.28477374812334
0.092,1.20248451919819
0.093,1.24684924356688
0.094,1.32126150816659
0.095,1.40803713352516
0.096,1.44405934365856
0.097,1.4141635864111
0.098,1.36803264656389
0.099,1.3536814133755
0.1,1.34996331054607
0.101,1.19110096737396
0.102,1.28105179084447
0.103,1.33832984636516
0.104,1.35745020747989
0.105,1.35384624640019
0.106,1.43401644536879
0.107,1.41482308169572
0.108,1.25067787389891
0.109,1.19366632778892
0.11,1.29562527456329
0.111,1.22106864614167
0.112,1.35436769140943
0.113,1.59804677436342
0.114,1.61383650135611
0.115,1.48317825001401
0.116,1.5616080407251
0.117,1.4167556634239
0.118,1.46038156148502
0.119,1.46669809711044
0.12,1.44952522078553
0.121,1.56250066933827
0.122,1.65408838681737
0.123,1.52333108389569
0.124,1.374336576834
0.125,1.4710317154118
0.126,1.49976810338013
0.127,1.46376247492534
0.128,1.58507296130864
0.129,1.4552985222744
0.13,1.32982594847159
0.131,1.44967268847689
0.132,1.28044116600856
0.133,1.18497309928923
0.134,1.17837934865998
0.135,1.23552668081239
0.136,1.27292455362416
0.137,1.29762646767086
0.138,1.21364791012026
0.139,1.2657447786483
0.14,1.29121210121577
0.141,1.22904598548471
0.142,1.22799379285689
0.143,1.41096234825058
0.144,1.50053910784458
0.145,1.47333933228531
0.146,1.43629851488706
0.147,1.44685318027902
0.148,1.42740276003349
0.149,1.30649828513837
0.15,1.27573229299409
0.151,1.35575196335013
0.152,1.42319226097654
0.153,1.37875460918193
0.154,1.45252626285915
0.155,1.39855235648503
0.156,1.51399528612638
0.157,1.48344788024652
0.158,1.60164925004586
0.159,1.5589241930629
0.16,1.57896079059353
0.161,1.3390742277104
0.162,1.54503121870019
0.163,1.5557430151854
0.164,1.7261120069515
0.165,1.67289928752671
0.166,1.60617458183231
0.167,1.60370001148891
0.168,1.59329882379208
0.169,1.59291136586382
0.17,1.5462712462347
0.171,1.41306832663382
0.172,1.42740227371518
0.173,1.3215087608757
0.174,1.18404456607829
0.175,1.18257136878044
0.176,1.2088759068179
0.177,1.33660279304279
0.178,1.25043552142284
0.179,1.32636611150879
0.18,1.2786595478601
0.181,1.46930830883144
0.182,1.40852933055868
0.183,1.47843492035667
0.184,1.57398309645171
0.185,1.45446347400023
0.186,1.43059639221872
0.187,1.41497631097801
0.188,1.38240525364337
0.189,1.45014538751911
0.19,1.34820167358671
0.191,1.40774687463099
0.192,1.44217634525435
0.193,1.39736101568948
0.194,1.43919208864921
0.195,1.42362925908243
0.196,1.55099957583245
0.197,1.63480224270387
0.198,1.64496768657834
0.199,1.58020813240062
0.2,1.65615509487561
0.201,1.64593575201562
0.202,1.61711751663312
0.203,1.72323917445452
0.204,1.6424386528944
0.205,1.67302181160944
0.206,1.7187745602083
0.207,1.78830132567195
0.208,1.89932796791507
0.209,1.8575431809528
0.21,1.94853982001347
0.211,2.1067512710471
0.212,2.19446226407858
0.213,2.27121434416449
0.214,2.20658615252597
0.215,2.32691397300093
0.216,2.26706764561575
0.217,2.24895489287233
0.218,2.4625498439703
0.219,2.54214036134382
0.22,2.64367865334964
0.221,2.68184668445058
0.222,2.67888213016665
0.223,3.04799590960621
0.224,2.98032895713483
0.225,2.69990711853974
0.226,2.68190801336121
0.227,2.39622999602828
0.228,2.32755326987117
0.229,2.20318067292317
0.23,1.76767549020332
0.231,1.72720872480841
0.232,1.83921909740075
0.233,1.77721488862919
0.234,1.7098864543021
0.235,1.65512789885966
0.236,1.86804870564678
0.237,2.04246243381795
0.238,1.95028074937481
0.239,1.91486514161314
0.24,2.06395519774078
0.241,2.10617872817363
0.242,2.09267684691
0.243,2.08682524967481
0.244,2.2925717886716
0.245,2.09004997279287
0.246,2.00361389435126
0.247,2.06489554610781
0.248,2.04337009566735
0.249,1.90086771497572
0.25,1.95263374886769
0.251,1.9229272870306
0.252,1.89263199629813
0.253,1.91429725233613
0.254,1.86911686841187
0.255,1.66505453115147
0.256,1.5118211741681
0.257,1.45825119169641
0.258,1.38312289116577
0.259,1.45436513810666
0.26,1.45303148609009
0.261,1.32655875254989
0.262,1.33578570842255
0.263,1.42283147733733
0.264,1.37150629339141
0.265,1.37938906446878
0.266,1.58663962159471
0.267,1.67012757726366
0.268,1.61577435530551
0.269,1.46161249996105
0.27,1.39694003118395
0.271,1.36722772239263
0.272,1.28590410639659
0.273,1.22902204020115
0.274,1.34971572491812
0.275,1.51959393342108
0.276,1.52145075163553
0.277,1.39888642974105
0.278,1.41374920714296
0.279,1.44135980232733
0.28,1.43166881248684
0.281,1.44448986424297
0.282,1.37699446654973
0.283,1.29283515127524
0.284,1.37573889299784
0.285,1.34073422661682
0.286,1.27331333286655
0.287,1.39258745960828
0.288,1.39548155405524
0.289,1.57001554816937
0.29,1.50482649902775
0.291,1.48563796485611
0.292,1.5527309004797
0.293,1.60667069280475
0.294,1.61649232980737
0.295,1.62362332096498
0.296,1.55120479649368
0.297,1.65062635816611
0.298,1.75840624858235
0.299,1.78113923169746
0.3,1.81397090490725
0.301,1.96021600055067
0.302,1.98572958991745
0.303,2.25039490096855
0.304,2.27249563366924
0.305,2.05862331429253
0.306,1.95938258144824
0.307,2.11925445095914
0.308,2.07292080502795
0.309,2.05376669101847
0.31,2.13000288288729
0.311,2.01916945225541
0.312,2.18589288536832
0.313,2.29690206504
0.314,2.14639029009689
0.315,2.15773014369619
0.316,2.39067275255965
0.317,2.58702313184408
0.318,2.52825813911024
0.319,2.32369252082243
0.32,2.38032485319346
0.321,2.32853941187012
0.322,2.54258662494956
0.323,2.59255279782712
0.324,2.71443761600243
0.325,2.56068700599739
0.326,2.38885947614205
0.327,2.48913995360204
0.328,2.45546297420497
0.329,2.25417291717941
0.33,2.1512274566863
0.331,2.00541216176603
0.332,1.97976095902721
0.333,1.96497933543845
0.334,1.86777066676606
0.335,1.92633377492686
0.336,1.82511320106652
0.337,1.67930614623414
0.338,1.68850494190299
0.339,1.74053983994382
0.34,1.77443720881801
0.341,1.47997265676879
0.342,1.27808739724112
0.343,1.14670610702036
0.344,1.20933638313919
0.345,1.13312313988052
0.346,1.07304358302656
0.347,1.0472589255752
0.348,0.967508460477577
0.349,0.977002433165368
0.35,1.0539968951899
0.351,0.923214461529565
0.352,0.939500325161576
0.353,0.998397069022101
0.354,0.960968192005832
0.355,0.961376131435575
0.356,0.994527423345459
0.357,1.11599928708776
0.358,0.98984377255337
0.359,1.00340132268847
0.36,1.02212316179265
0.361,0.970437022586169
0.362,1.10445747448522
0.363,1.13597724193373
0.364,1.21626326138127
0.365,1.17171401142506
0.366,1.25535319271659
0.367,1.20125175333249
0.368,1.18892796677324
0.369,1.22833504809327
0.37,1.21414198942847
0.371,1.22228626463972
0.372,1.30379492494131
0.373,1.15930878531604
0.374,1.19963127783216
0.375,1.16237619103935
0.376,1.25615120975456
0.377,1.2172819013102
0.378,1.30551506160612
0.379,1.34811139814882
0.38,1.32891051530714
0.381,1.52072930223898
0.382,1.64109908513726
0.383,1.73843881984525
0.384,1.83844262464269
0.385,2.04350139195128
0.386,2.24138673679537
0.387,2.35181511451183
0.388,2.25361581905951
0.389,2.14573614010926
0.39,2.11257421814038
0.391,2.06082887697036
0.392,2.08932343532596
0.393,1.99680394517257
0.394,2.09313400494625
0.395,2.13896386896186
0.396,1.8040972053176
0.397,1.73952163052014
0.398,1.79772197811516
0.399,1.63430310240546
0.4,1.59922512653205
0.401,1.55392782903861
0.402,1.60234529104937
0.403,1.46105628974308
0.404,1.38020163061891
0.405,1.42218508834558
0.406,1.36088043808236
0.407,1.33002445567022
0.408,1.51152996497448
0.409,1.46130030295858
0.41,1.29052710179975
0.411,1.37917359016744
0.412,1.30872334581711
0.413,1.22842714522527
0.414,1.28326795355284
0.415,1.28185528155042
0.416,1.4789402937004
0.417,1.43850307108508
0.418,1.45779932912108
0.419,1.46216776169078
0.42,1.30702410117971
0.421,1.30251190876876
0.422,1.46140540805445
0.423,1.50458919663577
0.424,1.39682001674807
0.425,1.42034190863767
0.426,1.41110457439713
0.427,1.47524161314097
0.428,1.35092034426749
0.429,1.4023826142501
0.43,1.46156012428423
0.431,1.37787138878466
0.432,1.25318608755517
0.433,1.27576568253092
0.434,1.30080675501082
0.435,1.45072930327949
0.436,1.49662963471927
0.437,1.62728422717694
0.438,1.82601277517079
0.439,1.95153908989328
0.44,2.01836105581121
0.441,1.97064426700581
0.442,1.79291816028622
0.443,1.79539199568002
0.444,1.89704757601257
0.445,1.98865519546001
0.446,2.03504122557237
0.447,2.2202427032591
0.448,2.18225756158224
0.449,2.46155448304999
0.45,2.46131094848516
0.451,2.54954573970078
0.452,2.46640100014618
0.453,2.45627662998092
0.454,2.45413025184714
0.455,2.43412165549543
0.456,2.43488362836855
0.457,2.2337932138681
0.458,2.33304149396433
0.459,2.17097074652506
0.46,2.2320084869538
0.461,2.18022147918371
0.462,2.01772111853006
0.463,2.07896368059723
0.464,1.90340261207449
0.465,2.15319801194875
0.466,2.2344081049927
0.467,2.3725623570697
0.468,2.15380099786123
0.469,2.23956998146374
0.47,2.11097968071665
0.471,2.30294615379687
0.472,2.26671763157279
0.473,1.87270888372691
0.474,1.84648103779062
0.475,1.81678251263396
0.476,1.96080360301105
0.477,1.96913097493605
0.478,2.0128057253567
0.479,2.08371461992651
0.48,2.16839429152851
0.481,2.181120803445
0.482,2.14757526460906
0.483,2.02796984843675
0.484,2.04515439331055
0.485,1.78823365428102
0.486,1.75422379727446
0.487,1.67561598585966
0.488,1.58190316892136
0.489,1.66124048136877
0.49,1.70115118409204
0.491,1.61584771516357
0.492,1.57250184116554
0.493,1.50868087588049
0.494,1.43559765141949
0.495,1.59116501142388
0.496,1.59462350573166
0.497,1.49050870008221
0.498,1.6187745855571
0.499,1.60571251677729
0.5,1.39077508811407
0.501,1.38472733058123
0.502,1.40367373466391
0.503,1.51872916708621
0.504,1.52068644000579
0.505,1.40253829381838
0.506,1.36911558206791
0.507,1.52986496213169
0.508,1.63375492043578
0.509,1.58172293004589
0.51,1.67032832908768
0.511,1.76117210736789
0.512,1.62011653795607
0.513,1.73233578296088
0.514,1.61518011934608
0.515,1.68901295050448
0.516,1.73058061647502
0.517,1.80484110056383
0.518,1.75708334391233
0.519,1.66505470236181
0.52,1.76047629124569
0.521,1.70632314504554
0.522,1.62799894505237
0.523,2.02082308885067
0.524,1.96603355590909
0.525,2.19543934369915
0.526,2.10000766275533
0.527,2.17426366022507
0.528,2.16679918544025
0.529,1.96636134481076
0.53,2.00266316396017
0.531,2.25852197469439
0.532,2.38461859388314
0.533,2.43804618739864
0.534,2.44363397596386
0.535,2.29510720579181
0.536,2.35815754486733
0.537,2.24873813097702
0.538,2.38660260686625
0.539,2.43616036527777
0.54,2.76161982897907
0.541,2.60523349688697
0.542,2.6781209606463
0.543,2.5909206367394
0.544,2.7399727390672
0.545,2.94966120999767
0.546,2.95591874040659
0.547,2.79023964036093
0.548,2.70510894835156
0.549,2.92608210040972
0.55,3.16203361666041
0.551,2.84285011479137
0.552,2.86278874327812
0.553,3.00716615631165
0.554,3.496327946108
0.555,3.49016582872704
0.556,3.50851511375063
0.557,3.54668988985376
0.558,3.43258253200796
0.559,3.0606841183758
0.56,3.18235302664707
0.561,3.20277701108374
0.562,3.12657055695613
0.563,2.82537887920944
0.564,2.82411154194067
0.565,2.90051783505152
0.566,2.99841606978332
0.567,3.31823847569542
0.568,3.5487968465508
0.569,3.32453957751574
0.57,3.16555762172913
0.571,3.26377257042998
0.572,3.38350056174355
0.573,3.2441130569535
0.574,2.72120071018175
0.575,2.54333947373622
0.576,2.44224929563013
0.577,2.29932620937993
0.578,2.36250279776307
0.579,2.23183905667079
0.58,2.1716167610463
0.581,2.06673535652354
0.582,1.93989007021986
0.583,2.07057188595344
0.584,1.98897589083719
0.585,1.99578381138248
0.586,2.02117498532957
0.587,2.08183239093561
0.588,2.12489100244854
0.589,2.16568460148701
0.59,2.26090781967411
0.591,2.21628803289105
0.592,2.43798209837461
0.593,2.46712777234214
0.594,2.49963486358703
0.595,2.45827592507012
0.596,2.58435717429781
0.597,2.53257375601833
0.598,2.53341991971662
0.599,2.51373693993919
0.6,2.50775763972992
0.601,2.73046985834782
0.602,2.9097646907473
0.603,3.23603430335859
0.604,2.83282765900565
0.605,2.8611493597546
0.606,2.83198524717739
0.607,2.88873243013849
0.608,3.1076968615548
0.609,3.13584124628938
0.61,3.04397213345464
0.611,2.85958181258403
0.612,3.20437900394154
0.613,3.03640811509779
0.614,2.85848206252888
0.615,2.6517352989759
0.616,2.59343515137938
0.617,2.59829232223262
0.618,2.82736213961747
0.619,2.91913854818787
0.62,2.7080893513287
0.621,2.56509302113598
0.622,2.5859044699314
0.623,2.84864584632145
0.624,2.9202215157389
0.625,3.17309279509586
0.626,3.73506199057785
0.627,3.50920954761138
0.628,3.69518071102716
0.629,3.46429038049885
0.63,3.78064070012595
0.631,3.72995541414603
0.632,3.67097866596258
0.633,3.76253370939553
0.634,4.00725754291349
0.635,4.63385270921333
0.636,4.79731231957617
0.637,4.95602821508456
0.638,5.00957373308065
0.639,5.04090620438697
0.64,4.56436707614052
0.641,4.14765153275411
0.642,4.63014158371535
0.643,4.6951288009099
0.644,5.08254165132046
0.645,5.16640886637729
0.646,5.51394295044665
0.647,5.9858103918471
0.648,6.10240482528557
0.649,5.24702095915167
0.65,6.06260115818348
0.651,5.83861363473877
0.652,5.67562301369308
0.653,5.17308219092427
0.654,5.07960303793071
0.655,5.18643076194756
0.656,5.10532698683704
0.657,4.68913974704274
0.658,4.8123884242163
0.659,4.98416003850391
0.66,5.71125679770568
0.661,5.79241784779243
0.662,5.34845662111436
0.663,5.18201635257365
0.664,5.16138234090788
0.665,5.37940160156683
0.666,5.66887697997654
0.667,5.36287959683581
0.668,5.23361338162043
0.669,5.5191527586917
0.67,5.08732160190526
0.671,5.38157824190641
0.672,5.62714650332203
0.673,5.33681519151663
0.674,5.56781217312409
0.675,6.08938152441376
0.676,6.49443661667353
0.677,5.36312031997995
0.678,5.28685311080951
0.679,5.94970676377615
0.68,5.35640453998159
0.681,5.15297198246874
0.682,5.241437837811
0.683,5.2383301743445
0.684,5.18204543329867
0.685,5.11122764637281
0.686,6.07835196641486
0.687,5.0993572953809
0.688,5.66643006615743
0.689,6.68991739870922
0.69,6.44592948801149
0.691,6.6220619414022
0.692,6.86413454918732
0.693,6.00801025271364
0.694,5.97085414821836
0.695,5.87426818049586
0.696,5.95815225860124
0.697,6.9263140741555
0.698,7.6742660873841
0.699,8.52901414529853
0.7,9.82093776924874
0.701,9.5602869359364
0.702,9.91696141092949
0.703,10.6961297909619
0.704,10.0928269011044
0.705,10.0888727932205
0.706,9.9510821595867
0.707,9.21893486592578
0.708,9.56346268255881
0.709,10.0178436293008
0.71,9.5500149518122
0.711,9.82574564464264
0.712,10.0215415240902
0.713,9.43366365551654
0.714,9.06798717362269
0.715,9.62266291661157
0.716,8.99274249012956
0.717,9.26752681466512
0.718,9.14968690950597
0.719,9.95817904335561
0.72,10.1496412399482
0.721,9.60099772406554
0.722,9.59981449145632
0.723,9.86953322054811
0.724,9.95679475904172
0.725,8.97429068187308
0.726,8.91091553949295
0.727,8.4313065332474
0.728,8.93237293031706
0.729,9.73884337298813
0.73,9.13259243290732
0.731,9.44358782685503
0.732,9.65833318776004
0.733,9.50784680863487
0.734,9.78908698616137
0.735,10.6844491281277
0.736,10.1536409183543
0.737,10.2875292109899
0.738,11.2845802881415
0.739,10.6012806500483
0.74,11.0330402441288
0.741,11.2162473670301
0.742,10.7376146092556
0.743,9.73777643742422
0.744,9.29141404205012
0.745,10.2535257885987
0.746,10.2218904404346
0.747,9.6253450483101
0.748,9.86676112404387
0.749,8.6916638560619
0.75,8.83610732672267
0.751,8.85858399121152
0.752,8.35700295248178
0.753,8.37059038922246
0.754,7.7572801194337
0.755,8.11172759954396
0.756,8.36007649267559
0.757,8.67335766423281
0.758,8.65880448282877
0.759,8.94282102212201
0.76,8.52455458316723
0.761,9.43035125594167
0.762,8.41065928906691
0.763,8.59493663666079
0.764,8.45215056521269
0.765,8.95508534891052
0.766,8.60761992129865
0.767,8.6935221584925
0.768,7.83763904279729
0.769,6.91997664481236
0.77,6.70520151595608
0.771,5.92816517930777
0.772,6.04897507219262
0.773,6.29469159598298
0.774,6.60652106046551
0.775,6.60237490986037
0.776,6.91555490702252
0.777,7.4114243908055
0.778,7.3610701099964
0.779,7.71642908476401
0.78,7.82739552184582
0.781,8.34008167009412
0.782,7.58494205405106
0.783,7.58371965146668
0.784,7.31354598692517
0.785,7.41698775060305
0.786,7.63978161086141
0.787,7.97645346210759
0.788,7.7227068197871
0.789,7.74272882716453
0.79,8.02583285150068
0.791,8.24752088561898
0.792,8.44270932596568
0.793,8.05220300978496
0.794,7.80486659175969
0.795,6.97315327643586
0.796,6.84895468321136
0.797,6.66334508742623
0.798,7.0724679859016
0.799,6.47909527618013
0.8,7.02626079514687
0.801,6.92840536286677
0.802,6.5456718418507
0.803,7.17849979494574
0.804,7.17945772781981
0.805,6.94956161792104
0.806,7.32208273398844
0.807,7.1756490525954
0.808,6.55792127507241
0.809,7.38456636828085
0.81,7.4168612772633
0.811,7.44702593542925
0.812,6.86769934665673
0.813,6.42392901029918
0.814,6.42201128139851
0.815,6.14674369128317
0.816,6.56454110488112
0.817,7.0366815449766
0.818,7.29524892876648
0.819,8.07344338649361
0.82,8.21491894523626
0.821,8.90817756869182
0.822,9.59300012969888
0.823,10.6746383086954
0.824,11.1194262906849
0.825,10.3337502952398
0.826,10.8801880844323
0.827,11.7572283575635
0.828,11.3703450784956
0.829,12.2658360391932
0.83,11.8537303602244
0.831,12.4105838575123
0.832,14.1645859992606
0.833,14.104811352833
0.834,13.0941114754589
0.835,11.1163928538519
0.836,11.4255332981668
0.837,11.5328223091595
0.838,11.9137577236504
0.839,12.0905171675448
0.84,12.1437938023364
0.841,12.1071623632952
0.842,11.5707978913111
0.843,12.7350309268533
0.844,12.5059412538143
0.845,13.2128762816111
0.846,12.8942697551269
0.847,12.3376044626475
0.848,10.7924806696014
0.849,11.1823553132845
0.85,11.348542517175
0.851,11.47194694848
0.852,12.4277553492479
0.853,12.8373400000726
0.854,12.6014310321364
0.855,12.1833970845077
0.856,12.4745141500106
0.857,13.3725929021964
0.858,14.117366431408
0.859,13.8970768881366
0.86,13.1872688429245
0.861,12.8514143743912
0.862,13.0838436230187
0.863,13.3594477225199
0.864,14.2174813948334
0.865,13.7705377511898
0.866,13.7793082273645
0.867,14.64990961293
0.868,15.3436939781704
0.869,14.8607471898782
0.87,14.5524754879092
0.871,13.5078394391146
0.872,13.9672181913229
0.873,14.0167284440361
0.874,14.660991943521
0.875,15.4766516215604
0.876,14.863434715706
0.877,15.6136129013248
0.878,16.8588825761755
0.879,14.7041297366631
0.88,14.5806872336679
0.881,14.8232260073432
0.882,14.6413630469033
0.883,14.9429604455259
0.884,15.164391642455
0.885,14.5527919399205
0.886,13.7059519481884
0.887,12.6427595118883
0.888,13.2199579096007
0.889,15.2061213485763
0.89,15.1260737171454
0.891,14.6022949381652
0.892,13.8283793229248
0.893,14.8465727192976
0.894,14.0272368498275
0.895,15.1729688354478
0.896,14.1198157088967
0.897,13.4348301677119
0.898,12.3858232443234
0.899,11.9787608921021
0.9,12.6629976878553
0.901,13.3101344049231
0.902,12.5112300082266
0.903,12.7962409430112
0.904,12.4601533144722
0.905,12.6274373171219
0.906,12.5753096104703
0.907,13.7570060316683
0.908,14.3590439249587
0.909,14.8632840289934
0.91,16.5271989875401
0.911,16.1687406376488
0.912,14.7749661211032
0.913,16.404686480443
0.914,14.5402802439468
0.915,14.8427748219124
0.916,15.6571989795146
0.917,14.2886661379396
0.918,14.2096790216401
0.919,15.2795312947343
0.92,14.7200838895949
0.921,14.317754286153
0.922,14.2438722868845
0.923,13.9573797859875
0.924,14.1941803730844
0.925,14.8751372310373
0.926,13.3857339764869
0.927,12.7724573089562
0.928,12.8048390425391
0.929,11.3439892018498
0.93,11.5958994162659
0.931,11.3346950626674
0.932,11.8866056573074
0.933,11.2876793176953
0.934,10.9610278228775
0.935,9.42285546071082
0.936,9.68183860038139
0.937,8.99776566275281
0.938,9.08729249289607
0.939,8.55925978392757
0.94,8.29892697163688
0.941,8.57481813452873
0.942,9.1611694697238
0.943,8.72990848474208
0.944,9.0797244591088
0.945,8.4249682795614
0.946,7.64166388438988
0.947,7.80833696677582
0.948,8.0891604755516
0.949,8.25466434962563
0.95,7.91321543252637
0.951,7.97174231004586
0.952,8.42272046398505
0.953,8.23022296279116
0.954,7.94414053819337
0.955,7.50450918171727
0.956,7.1854574976923
0.957,7.34493994506464
0.958,8.09692839697203
0.959,7.73975069860928
0.96,8.92424348532175
0.961,9.20494898734989
0.962,10.2044269109405
0.963,10.3611316336788
0.964,9.87709685644663
0.965,10.0152351605555
0.966,10.7457949370971
0.967,10.575496984849
0.968,9.65638519726578
0.969,9.81269396496455
0.97,10.2302346485238
0.971,9.79177224355869
0.972,9.42881327157292
0.973,9.52118171924287
0.974,9.94404760050894
0.975,10.3131796974686
0.976,11.2088058608152
0.977,9.93102572931275
0.978,8.60566509734172
0.979,7.96620585065304
0.98,8.07793855951901
0.981,8.5553775995493
0.982,8.86519525832458
0.983,7.75784493432957
0.984,7.89748102659657
0.985,7.84733174462122
0.986,7.58938420311604
0.987,7.45337945318556
0.988,7.44095807586369
0.989,7.77866077098361
0.99,7.25997741106667
0.991,8.33865455784851
0.992,8.18376025198116
0.993,8.39830197040631
0.994,8.19961696487105
0.995,9.22051206837002
0.996,8.11794454137257
0.997,7.36358228248658
0.998,8.11245963860871
0.999,7.61803425033864
1,8.16975082555474


==> extreme_discretizedexponentiallevy.csv <==
"V1","V2"
0,1
0.1,1.01388975069112
0.2,1.34112015998188
0.3,2.69828827641857
0.4,0.806067426691568
0.5,0.53016355363817
0.6,0.229361785312255
0.7,0.494168585487898
0.8,0.627923045060883
0.9,0.342717480420079
1,0.235585725496387
1.1,0.586360521927568
1.2,0.256605686207067
1.3,0.219056251517941
1.4,0.107832344410505
1.5,0.110667471027097
1.6,0.117987806658826
1.7,0.076254532562518
1.8,0.0146528224763602
1.9,0.0111208549015133
2,0.00483196203203446
2.1,0.00171867065872691
2.2,0.00315555336453344
2.3,0.00248996337510625
2.4,0.000798031078982199
2.5,0.00134079853172287
2.6,0.000637004577917923
2.7,0.000683262257716449
2.8,0.000742801330615939
2.9,0.00208818609752152
3,0.00225528967862347
3.1,0.0012333769769603
3.2,0.00200182558683261
3.3,0.00152303252995288
3.4,0.00202160769136907
3.5,0.00170261583896651
3.6,0.000788249704125563
3.7,0.00173116696689635
3.8,0.00154751105345478
3.9,0.00187516123079296
4,0.00074604928563138
4.1,0.00102549952939011
4.2,0.00336197737139714
4.3,0.00221157315608334
4.4,0.00225107774394455
4.5,0.00261841571849714
4.6,0.00214782546986991
4.7,0.00165529618404826
4.8,0.00185733037763308
4.9,0.0028077338132886
5,0.00206062322762536
5.1,0.0022169088480741
5.2,0.00202872177687067
5.3,0.000551184766565739
5.4,0.000765507164949835
5.5,0.000892970330434449
5.6,0.000327360502703258
5.7,0.000237332132112827
5.8,0.000321875274879378
5.9,0.000333348526204739
6,0.000416757268782492
6.1,0.000805494211156299
6.2,0.00196550086369252
6.3,0.00220737836451672
6.4,0.00136302331472526
6.5,0.00126768379272749
6.6,0.00131757810722291
6.7,0.00221240419393845
6.8,0.00114040753793523
6.9,0.000549987821279397
7,0.000301071204283714
7.1,5.78044916729707e-05
7.2,0.000110579641386635
7.3,0.0002340540814052
7.4,9.22690558095562e-05
7.5,0.000111562137940985
7.6,0.000199146359410884
7.7,0.000137049159396475
7.8,0.000106774750620301
7.9,7.68372533447022e-05
8,5.20359837403812e-05
8.1,6.92085313452215e-05
8.2,4.66247753228597e-05
8.3,5.58836978747781e-05
8.4,0.000115087600907438
8.5,0.000109371910677691
8.6,5.8669455734468e-05
8.7,3.17541147195745e-05
8.8,2.58386471543183e-05
8.9,3.389064193138e-05
9,4.42533215105698e-05
9.1,4.04384579010622e-05
9.2,2.35047062813877e-05
9.3,1.25736471400017e-05
9.4,3.17426846828849e-05
9.5,2.37068321295858e-05
9.6,2.44289698842365e-05
9.7,1.73816511597609e-05
9.8,2.40696406046293e-05
9.9,1.5734549363069e-05
10,6.32934128735567e-06
10.1,8.08880197867418e-06
10.2,6.69688165063185e-06
10.3,1.86374197166127e-06
10.4,1.41401309263236e-06
10.5,1.03579193914794e-06
10.6,3.65263540081096e-06
10.7,4.85913866421841e-06
10.8,2.60966059217162e-06
10.9,6.80277409639781e-06
11,6.54502613938526e-06
11.1,8.56926095465581e-06
11.2,1.26190023005411e-05
11.3,3.28473297519881e-05
11.4,1.2467492124962e-05
11.5,5.36488749409356e-06
11.6,9.28571301802846e-06
11.7,6.74541994949667e-06
11.8,2.53821242950933e-06
11.9,2.31881204684304e-06
12,7.56999604492687e-06
12.1,1.30213212073131e-05
12.2,2.79530133490068e-05
12.3,4.02948927791261e-05
12.4,5.05940851161261e-05
12.5,2.46357554371165e-05
12.6,5.01308238645352e-05
12.7,8.35103296653134e-05
12.8,0.0001035315737034
12.9,5.7357977568382e-05
13,3.16473260284378e-05
13.1,3.72406384556439e-05
13.2,8.58734481525516e-05
13.3,2.21122937507983e-05
13.4,2.71646414261162e-05
13.5,2.00734645416821e-05
13.6,4.5341356971573e-05
13.7,4.78697231798783e-05
13.8,2.74201992566226e-05
13.9,2.974671769089e-05
14,5.00510831460518e-05
14.1,9.1263206480461e-05
14.2,7.62171464740032e-05
14.3,0.000132821273057204
14.4,9.70564416117773e-05
14.5,9.31533294844851e-05
14.6,8.25027876072449e-05
14.7,9.18061177914203e-05
14.8,4.80260901969198e-05
14.9,3.22032232811161e-05
15,4.07600736422704e-05
15.1,2.36554708840686e-05
15.2,1.49380740153509e-05
15.3,2.21891773188705e-05
15.4,4.16844842818116e-05
15.5,0.000118599851304869
15.6,0.000145638159097739
15.7,0.000242089044726546
15.8,0.000224818285482409
15.9,0.000358676520772565
16,0.000190998155217327
16.1,0.000312015742076353
16.2,0.000859533143658558
16.3,0.00338353573829219
16.4,0.00226265631771561
16.5,0.00180247461049647
16.6,0.00161657531628656
16.7,0.00653241361769809
16.8,0.0183424305117082
16.9,0.0142872605779155
17,0.00743816611092017
17.1,0.00690213772531312
17.2,0.00909979665359399
17.3,0.00357360684140788
17.4,0.00610569748499264
17.5,0.00210246983615461
17.6,0.0023787164262239
17.7,0.00516043539907545
17.8,0.00872976202955563
17.9,0.010881639591646
18,0.00658342092845631
18.1,0.00957138943753467
18.2,0.0165834991370969
18.3,0.0220403078388565
18.4,0.0325333161244324
18.5,0.182992266015522
18.6,0.206214237426528
18.7,0.265386595152251
18.8,0.129615517062376
18.9,0.165105510023108
19,0.348858760421378


==> extreme_discretizedintegral.csv <==
"V1","V2"
0,0
0.1,0.1
0.2,0.201388975069112
0.3,0.3355009910673
0.4,0.605329818709157
0.5,0.685936561378314
0.6,0.738952916742131
0.7,0.761889095273357
0.8,0.811305953822147
0.9,0.874098258328235
1,0.908370006370243
1.1,0.931928578919881
1.2,0.990564631112638
1.3,1.01622519973334
1.4,1.03813082488514
1.5,1.04891405932619
1.6,1.0599808064289
1.7,1.07177958709478
1.8,1.07940504035103
1.9,1.08087032259867
2,1.08198240808882
2.1,1.08246560429202
2.2,1.0826374713579
2.3,1.08295302669435
2.4,1.08320202303186
2.5,1.08328182613976
2.6,1.08341590599293
2.7,1.08347960645072
2.8,1.08354793267649
2.9,1.08362221280956
3,1.08383103141931
3.1,1.08405656038717
3.2,1.08417989808487
3.3,1.08438008064355
3.4,1.08453238389655
3.5,1.08473454466568
3.6,1.08490480624958
3.7,1.08498363121999
3.8,1.08515674791668
3.9,1.08531149902203
4,1.08549901514511
4.1,1.08557362007367
4.2,1.08567617002661
4.3,1.08601236776375
4.4,1.08623352507936
4.5,1.08645863285375
4.6,1.0867204744256
4.7,1.08693525697259
4.8,1.08710078659099
4.9,1.08728651962876
5,1.08756729301008
5.1,1.08777335533285
5.2,1.08799504621765
5.3,1.08819791839534
5.4,1.088253036872
5.5,1.08832958758849
5.6,1.08841888462154
5.7,1.08845162067181
5.8,1.08847535388502
5.9,1.08850754141251
6,1.08854087626513
6.1,1.088582551992
6.2,1.08866310141312
6.3,1.08885965149949
6.4,1.08908038933594
6.5,1.08921669166741
6.6,1.08934346004669
6.7,1.08947521785741
6.8,1.0896964582768
6.9,1.0898104990306
7,1.08986549781272
7.1,1.08989560493315
7.2,1.08990138538232
7.3,1.08991244334646
7.4,1.0899358487546
7.5,1.08994507566018
7.6,1.08995623187397
7.7,1.08997614650992
7.8,1.08998985142585
7.9,1.09000052890092
8,1.09000821262625
8.1,1.09001341622463
8.2,1.09002033707776
8.3,1.09002499955529
8.4,1.09003058792508
8.5,1.09004209668517
8.6,1.09005303387624
8.7,1.09005890082181
8.8,1.09006207623328
8.9,1.090064660098
9,1.09006804916219
9.1,1.09007247449434
9.2,1.09007651834013
9.3,1.09007886881076
9.4,1.09008012617548
9.5,1.09008330044394
9.6,1.09008567112716
9.7,1.09008811402415
9.8,1.09008985218926
9.9,1.09009225915332
10,1.09009383260826
10.1,1.09009446554239
10.2,1.09009527442258
10.3,1.09009594411075
10.4,1.09009613048495
10.5,1.09009627188626
10.6,1.09009637546545
10.7,1.09009674072899
10.8,1.09009722664286
10.9,1.09009748760892
11,1.09009816788633
11.1,1.09009882238894
11.2,1.09009967931503
11.3,1.09010094121526
11.4,1.09010422594824
11.5,1.09010547269745
11.6,1.0901060091862
11.7,1.0901069377575
11.8,1.0901076122995
11.9,1.09010786612074
12,1.09010809800195
12.1,1.09010885500155
12.2,1.09011015713367
12.3,1.09011295243501
12.4,1.09011698192428
12.5,1.0901220413328
12.6,1.09012450490834
12.7,1.09012951799073
12.8,1.09013786902369
12.9,1.09014822218106
13,1.09015395797882
13.1,1.09015712271142
13.2,1.09016084677527
13.3,1.09016943412008
13.4,1.09017164534946
13.5,1.0901743618136
13.6,1.09017636916006
13.7,1.09018090329575
13.8,1.09018569026807
13.9,1.090188432288
14,1.09019140695977
14.1,1.09019641206808
14.2,1.09020553838873
14.3,1.09021316010338
14.4,1.09022644223068
14.5,1.09023614787484
14.6,1.09024546320779
14.7,1.09025371348655
14.8,1.09026289409833
14.9,1.09026769670735
15,1.09027091702968
15.1,1.09027499303704
15.2,1.09027735858413
15.3,1.09027885239153
15.4,1.09028107130926
15.5,1.09028523975769
15.6,1.09029709974282
15.7,1.09031166355873
15.8,1.09033587246321
15.9,1.09035835429175
16,1.09039422194383
16.1,1.09041332175935
16.2,1.09044452333356
16.3,1.09053047664793
16.4,1.09086883022176
16.5,1.09109509585353
16.6,1.09127534331458
16.7,1.09143700084621
16.8,1.09209024220798
16.9,1.09392448525915
17,1.09535321131694
17.1,1.09609702792803
17.2,1.09678724170056
17.3,1.09769722136592
17.4,1.09805458205006
17.5,1.09866515179856
17.6,1.09887539878218
17.7,1.0991132704248
17.8,1.09962931396471
17.9,1.10050229016766
18,1.10159045412683
18.1,1.10224879621967
18.2,1.10320593516342
18.3,1.10486428507713
18.4,1.10706831586102
18.5,1.11032164747346
18.6,1.12862087407502
18.7,1.14924229781767
18.8,1.17578095733289
18.9,1.18874250903913
19,1.20525306004144


==> extreme_exponentiallevy.csv <==
"V1","V2"
0,1
0.01,1.18757483421979
0.02,1.01027175692108
0.03,1.10343663510311
0.04,1.06096968213587
0.05,1.2423513998254
0.06,0.685533251854922
0.07,0.596273411913066
0.08,0.684910159250032
0.09,0.942888146560578
0.1,1.01388975069112
0.11,0.921298332480232
0.12,1.06514246458509
0.13,1.40165562544443
0.14,1.13515935781129
0.15,1.2994778331272
0.16,0.889184990192219
0.17,0.961418108457754
0.18,1.16157198607392
0.19,1.19380541435215
0.2,1.34112015998188
0.21,1.43588922192603
0.22,0.992343032997376
0.23,1.43972423032761
0.24,0.960682412279451
0.25,1.35607341376083
0.26,1.85954377994525
0.27,2.00271809631886
0.28,1.53856797166276
0.29,1.70399209819102
0.3,2.69828827641857
0.31,2.23353928336873
0.32,1.70958421405974
0.33,1.54765681160219
0.34,1.02233480370706
0.35,1.08275108679278
0.36,0.945315273511776
0.37,1.08262789520287
0.38,0.839883688636537
0.39,0.81144886292248
0.4,0.806067426691568
0.41,0.668543693847521
0.42,0.715870442290806
0.43,0.920330415449448
0.44,0.836067412334198
0.45,0.695086397757086
0.46,0.72637672604962
0.47,0.725916246787201
0.48,0.688273013353687
0.49,0.86342044657243
0.5,0.53016355363817
0.51,0.681366466435858
0.52,0.87470337899334
0.53,0.749510285359598
0.54,0.500666868815971
0.55,0.374203312936116
0.56,0.306034945322244
0.57,0.312954505117535
0.58,0.301701126219201
0.59,0.357493622219116
0.6,0.229361785312255
0.61,0.208201482186583
0.62,0.22533461404032
0.63,0.257249455182868
0.64,0.531323584558682
0.65,0.618876707110416
0.66,0.600896792682217
0.67,0.56978607184969
0.68,0.62146938462939
0.69,0.639470738961985
0.7,0.494168585487898
0.71,0.476110871848302
0.72,0.724050076711047
0.73,0.587682418600829
0.74,0.681474086559461
0.75,0.785739315424248
0.76,0.575621494181232
0.77,0.506186873184887
0.78,0.495077094771046
0.79,0.530167766707719
0.8,0.627923045060883
0.81,0.596913877422143
0.82,0.559769642321988
0.83,0.417257122601574
0.84,0.487421520646978
0.85,0.473682751666847
0.86,0.306395658320445
0.87,0.285850492808024
0.88,0.29526776924317
0.89,0.378270125922156
0.9,0.342717480420079
0.91,0.326774374379338
0.92,0.344131457830464
0.93,0.361064075839682
0.94,0.351113913983604
0.95,0.424033632993356
0.96,0.452871079803421
0.97,0.390619478546598
0.98,0.223087513986529
0.99,0.240647677455835
1,0.235585725496387
1.01,0.235690721222184
1.02,0.2833345252352
1.03,0.421959247486429
1.04,0.477203773153035
1.05,0.556707177963174
1.06,0.550857921983023
1.07,0.698764895704727
1.08,0.563994133139113
1.09,0.460204885112351
1.1,0.586360521927568
1.11,0.599673693154097
1.12,0.48024157629972
1.13,0.472954455257519
1.14,0.355193548217918
1.15,0.327198292653975
1.16,0.260952110967217
1.17,0.314731556811635
1.18,0.223315816263539
1.19,0.25661317503837
1.2,0.256605686207067
1.21,0.305406128738541
1.22,0.267620390010483
1.23,0.418078218709963
1.24,0.439382443532133
1.25,0.496365879063253
1.26,0.422328564884904
1.27,0.377163102876176
1.28,0.245881729100882
1.29,0.200258475876323
1.3,0.219056251517941
1.31,0.168971416466954
1.32,0.174954421157514
1.33,0.181739482152434
1.34,0.203408909924069
1.35,0.13585343908764
1.36,0.112245972344388
1.37,0.127411838870756
1.38,0.120936669971945
1.39,0.121496337789091
1.4,0.107832344410505
1.41,0.130671999603114
1.42,0.188381225611768
1.43,0.125291088657002
1.44,0.146883249211704
1.45,0.164062343574065
1.46,0.125230262294542
1.47,0.157566856316283
1.48,0.174759936499247
1.49,0.143768185223321
1.5,0.110667471027097
1.51,0.114848413301761
1.52,0.102259706742124
1.53,0.113490957004633
1.54,0.0988573259177887
1.55,0.114822952609941
1.56,0.131232076953849
1.57,0.084326477332354
1.58,0.125971750643215
1.59,0.139063453822672
1.6,0.117987806658826
1.61,0.0962288856864881
1.62,0.11134768768471
1.63,0.089217688138053
1.64,0.055533244933255
1.65,0.0446461364146845
1.66,0.0462610920630086
1.67,0.0572404024969971
1.68,0.0622084750854441
1.69,0.074823351514551
1.7,0.076254532562518
1.71,0.0526865267503772
1.72,0.0310053988209232
1.73,0.0241822440295963
1.74,0.0297685217987294
1.75,0.0362151361216626
1.76,0.0346771944821545
1.77,0.0293113330338694
1.78,0.020617108056327
1.79,0.0177319205716038
1.8,0.0146528224763602
1.81,0.0183559491446907
1.82,0.0210479234455334
1.83,0.0252821040698463
1.84,0.0268122360559203
1.85,0.0253757300344087
1.86,0.0220348663378274
1.87,0.0190398878805471
1.88,0.0166093579399565
1.89,0.016610360382757
1.9,0.0111208549015133
1.91,0.0102842618262721
1.92,0.00686387892521069
1.93,0.00566564262209799
1.94,0.00619778123854097
1.95,0.00884181195354062
1.96,0.00937882545317913
1.97,0.00735231710093571
1.98,0.0085222384616455
1.99,0.00633364523671244
2,0.00483196203203446
2.01,0.00433092107454073
2.02,0.00495956125307487
2.03,0.00546601138965609
2.04,0.00419271902421997
2.05,0.00460804582340205
2.06,0.00469938739045894
2.07,0.00389795573638844
2.08,0.00292739570962101
2.09,0.00188204699168617
2.1,0.00171867065872691
2.11,0.00214879360053947
2.12,0.00226663433379102
2.13,0.00200626336223167
2.14,0.0013514732640697
2.15,0.00165984952624488
2.16,0.00160229202519281
2.17,0.00145922651028778
2.18,0.00170855567347476
2.19,0.00211536362997959
2.2,0.00315555336453344
2.21,0.00291884469621705
2.22,0.00280963034067323
2.23,0.00285706119246782
2.24,0.00239200544525531
2.25,0.00263078314727125
2.26,0.0017748365042626
2.27,0.00229773114126035
2.28,0.00240566167861099
2.29,0.00226903842327367
2.3,0.00248996337510625
2.31,0.00192179686827127
2.32,0.00240301692134515
2.33,0.00233459448040357
2.34,0.00240562961830427
2.35,0.00239312341629477
2.36,0.00197392627143926
2.37,0.00177803013343709
2.38,0.00107452487168817
2.39,0.000808264662931781
2.4,0.000798031078982199
2.41,0.000757085965179634
2.42,0.000698908485000611
2.43,0.000844006519320934
2.44,0.000898277016727498
2.45,0.00123436776809986
2.46,0.000928428816072808
2.47,0.00164181272460542
2.48,0.0020146348981688
2.49,0.00125069334784917
2.5,0.00134079853172287
2.51,0.00158187327213036
2.52,0.00209745852923219
2.53,0.00212033743950167
2.54,0.00206040554321859
2.55,0.00162465084710388
2.56,0.00125307437153092
2.57,0.000972242753933361
2.58,0.000673485603967892
2.59,0.000600883521007977
2.6,0.000637004577917923
2.61,0.000442067336873711
2.62,0.000409067026687485
2.63,0.000406090295123895
2.64,0.000359245858702111
2.65,0.000297224345550184
2.66,0.000304806101292737
2.67,0.000313956687492757
2.68,0.000354181418920768
2.69,0.000508756768496899
2.7,0.000683262257716449
2.71,0.000674154465003741
2.72,0.000449298396421941
2.73,0.000431570158320524
2.74,0.000585368340924495
2.75,0.000589479665780401
2.76,0.000562128254173862
2.77,0.000478442878121175
2.78,0.000857856244583178
2.79,0.000753297216121463
2.8,0.000742801330615939
2.81,0.000630121226458613
2.82,0.000698842260412727
2.83,0.000672304215237864
2.84,0.000906572878816473
2.85,0.000981161254625852
2.86,0.00153293763012135
2.87,0.00224070449785758
2.88,0.00244198366845947
2.89,0.00193570240789605
2.9,0.00208818609752152
2.91,0.00249412502374384
2.92,0.00252979019929012
2.93,0.0026377938791333
2.94,0.00230205259047445
2.95,0.00274869852958666
2.96,0.00204129924597191
2.97,0.00211935036974158
2.98,0.00251995257673353
2.99,0.00239570692083104
3,0.00225528967862347
3.01,0.0027824360106482
3.02,0.00304310857077316
3.03,0.0032512101879383
3.04,0.00276028813789105
3.05,0.00318691082492102
3.06,0.00220518789172471
3.07,0.00212559712798408
3.08,0.00154966680449581
3.09,0.00165563268794442
3.1,0.0012333769769603
3.11,0.00130798910783951
3.12,0.0011096172550302
3.13,0.00134429968890342
3.14,0.00174580646777007
3.15,0.00157006285191486
3.16,0.001777271973257
3.17,0.00189126371226378
3.18,0.00215818876383416
3.19,0.00210403381294434
3.2,0.00200182558683261
3.21,0.00156560722026376
3.22,0.00122777509422676
3.23,0.00147297222188772
3.24,0.00169800684002461
3.25,0.00213460468162646
3.26,0.00206392721324235
3.27,0.00142666981259646
3.28,0.0015192908198861
3.29,0.0014291368401812
3.3,0.00152303252995288
3.31,0.00139465614228345
3.32,0.00115269406230375
3.33,0.00164610265884163
3.34,0.0016505325934437
3.35,0.00156791919511047
3.36,0.00144624141813243
3.37,0.0016513976417224
3.38,0.00148797471484659
3.39,0.00176159354419747
3.4,0.00202160769136907
3.41,0.00217280680309222
3.42,0.00180339849256378
3.43,0.00196936529050067
3.44,0.0015586010805927
3.45,0.00137478681889845
3.46,0.00131012946395711
3.47,0.00116846186418916
3.48,0.00119668301081184
3.49,0.00156227413950928
3.5,0.00170261583896651
3.51,0.00148623708681514
3.52,0.00174698160193675
3.53,0.00131158815388483
3.54,0.00136336797689921
3.55,0.00147113289612887
3.56,0.00139034172811487
3.57,0.00134168127365999
3.58,0.00111747445493104
3.59,0.000959648455924716
3.6,0.000788249704125563
3.61,0.000707884585328779
3.62,0.00062012444243647
3.63,0.000694292059889097
3.64,0.000536627396136837
3.65,0.00072138401217553
3.66,0.000816676230064183
3.67,0.00091397942551247
3.68,0.00113277437800948
3.69,0.00124715220747761
3.7,0.00173116696689635
3.71,0.00139263560586716
3.72,0.00135117286002034
3.73,0.00119855738212235
3.74,0.00106505837067036
3.75,0.00148868191780761
3.76,0.00156854610678963
3.77,0.00212490305825103
3.78,0.00178327630670504
3.79,0.00158310119341797
3.8,0.00154751105345478
3.81,0.00167305067792799
3.82,0.00166992450204096
3.83,0.00156259994973791
3.84,0.00150722440540258
3.85,0.00162257737030497
3.86,0.00137968501892062
3.87,0.00138121788097594
3.88,0.00224343095819153
3.89,0.00210200274813142
3.9,0.00187516123079296
3.91,0.0024713426118752
3.92,0.00248649646919113
3.93,0.00148916483711537
3.94,0.000991219657969175
3.95,0.000688417645142758
3.96,0.000573731560465915
3.97,0.000540958196033769
3.98,0.000763973625210417
3.99,0.000646113903433813
4,0.00074604928563138
4.01,0.000590499021532554
4.02,0.000516018525356188
4.03,0.000538872018490737
4.04,0.000655097040719671
4.05,0.000928946388220589
4.06,0.000979253345408388
4.07,0.000787909999713503
4.08,0.000753625152578049
4.09,0.000901178071404887
4.1,0.00102549952939011
4.11,0.00233532124364808
4.12,0.00211709986779755
4.13,0.00283926379311538
4.14,0.00252597374003258
4.15,0.00271729777948223
4.16,0.00352419545666035
4.17,0.00382596409912634
4.18,0.0049892748934031
4.19,0.00285789636588626
4.2,0.00336197737139714
4.21,0.00265160517577007
4.22,0.00213342926996801
4.23,0.00207130950717958
4.24,0.00182870640762752
4.25,0.00150098569833411
4.26,0.0010718138239969
4.27,0.00146817723740716
4.28,0.00136486150127924
4.29,0.00244648961046265
4.3,0.00221157315608334
4.31,0.00233904308480142
4.32,0.00213979713941463
4.33,0.0019727599485068
4.34,0.00220966715159628
4.35,0.00146296764615014
4.36,0.0015094261183025
4.37,0.00133389473406182
4.38,0.00128826598939993
4.39,0.00148547408676182
4.4,0.00225107774394455
4.41,0.00177881263333761
4.42,0.00112144778073142
4.43,0.00136073748238019
4.44,0.00142715258430997
4.45,0.00201846088641446
4.46,0.00235652925341897
4.47,0.00220927928109337
4.48,0.00298621219071644
4.49,0.00352171489470177
4.5,0.00261841571849714
4.51,0.00285485891790792
4.52,0.00274300663558687
4.53,0.00306177493400145
4.54,0.00328100321051478
4.55,0.00342062172842898
4.56,0.00372378562326614
4.57,0.00316137596372851
4.58,0.00291665728912336
4.59,0.00259657960771124
4.6,0.00214782546986991
4.61,0.00255577146648479
4.62,0.00228364483669641
4.63,0.0029422890325666
4.64,0.00244436855220118
4.65,0.00169199315825897
4.66,0.00175286696676947
4.67,0.00183790333374562
4.68,0.0015285616658297
4.69,0.00149185096850219
4.7,0.00165529618404826
4.71,0.00116903742627708
4.72,0.00124969717307976
4.73,0.00141337407981702
4.74,0.00168566672952895
4.75,0.00220508005453121
4.76,0.00233348963334044
4.77,0.00184291425598924
4.78,0.00188320252670016
4.79,0.00194281941154325
4.8,0.00185733037763308
4.81,0.00170230605185599
4.82,0.00192290443995392
4.83,0.00221073322347151
4.84,0.00216628656910705
4.85,0.00169148586753222
4.86,0.00207839428686711
4.87,0.00230987449532042
4.88,0.00193578461518636
4.89,0.00229345377666296
4.9,0.0028077338132886
4.91,0.00232718379846754
4.92,0.00304825421287017
4.93,0.00213904882036161
4.94,0.00212474614231472
4.95,0.00238187777016868
4.96,0.00132681637395512
4.97,0.00105043641463406
4.98,0.0012783445471352
4.99,0.00161958722504403
5,0.00206062322762536
5.01,0.00234207268472928
5.02,0.00322232296387232
5.03,0.00356406011913248
5.04,0.00351130544025225
5.05,0.00448163461185465
5.06,0.00414744620867727
5.07,0.00422365148523117
5.08,0.00365053804196695
5.09,0.00272422027680622
5.1,0.0022169088480741
5.11,0.00277049697413665
5.12,0.00315298928573431
5.13,0.00242581237270855
5.14,0.00319056177013248
5.15,0.00239019056423292
5.16,0.00210859037595054
5.17,0.00294533108454984
5.18,0.00204675977025628
5.19,0.00216026457991526
5.2,0.00202872177687067
5.21,0.0017895939860583
5.22,0.00181347895871015
5.23,0.00105325927041579
5.24,0.000906366173539769
5.25,0.000531797069098772
5.26,0.000445213206443764
5.27,0.000625074386285279
5.28,0.000694300650431376
5.29,0.000711869823545219
5.3,0.000551184766565739
5.31,0.000471889543085839
5.32,0.000495090759056005
5.33,0.0006346340574536
5.34,0.000621012088139997
5.35,0.000773595888668013
5.36,0.000697025916874284
5.37,0.000818147605974774
5.38,0.000931462155159952
5.39,0.000798908423948356
5.4,0.000765507164949835
5.41,0.00076002765671701
5.42,0.000775389191487463
5.43,0.00115552027993369
5.44,0.00128093404112307
5.45,0.00145010973568305
5.46,0.00109800298110748
5.47,0.00139319096787442
5.48,0.00124879483961567
5.49,0.000968632076446663
5.5,0.000892970330434449
5.51,0.000590129102269591
5.52,0.000424733260079166
5.53,0.000431412794916301
5.54,0.000398963205737897
5.55,0.000425345082528644
5.56,0.000504933359393838
5.57,0.000446875902852564
5.58,0.000405985592463495
5.59,0.000315655991389996
5.6,0.000327360502703258
5.61,0.000398753103725053
5.62,0.000565991415683287
5.63,0.000576892321087555
5.64,0.000598298313419563
5.65,0.000387353806553135
5.66,0.000386600410212253
5.67,0.000376640988046385
5.68,0.000379628703077858
5.69,0.000257482126462282
5.7,0.000237332132112827
5.71,0.000225709837613396
5.72,0.000247896739849347
5.73,0.00034252329079332
5.74,0.000301905859480056
5.75,0.000321835926618631
5.76,0.000330556563740296
5.77,0.000440854137957302
5.78,0.000283996935068597
5.79,0.000263227839013196
5.8,0.000321875274879378
5.81,0.000228099886640957
5.82,0.000303248385509225
5.83,0.00029575755041373
5.84,0.000280475199641549
5.85,0.000262867747378578
5.86,0.000338054885083705
5.87,0.000380002805040383
5.88,0.000385090938346272
5.89,0.000346527210618189
5.9,0.000333348526204739
5.91,0.000464569580463904
5.92,0.00047971140285718
5.93,0.00050513700136983
5.94,0.000529110573115476
5.95,0.000495618094072317
5.96,0.000414463648463088
5.97,0.00045757727224566
5.98,0.000461345897022274
5.99,0.000491344684893268
6,0.000416757268782492
6.01,0.00058940676636566
6.02,0.0005562628010921
6.03,0.00070305293109229
6.04,0.000632923789750351
6.05,0.000720540344538554
6.06,0.000687384308725552
6.07,0.00077609937682354
6.08,0.000685913973905766
6.09,0.000665455616136862
6.1,0.000805494211156299
6.11,0.000935733575031966
6.12,0.000809417430535817
6.13,0.00111386766361215
6.14,0.000974866202206284
6.15,0.00135128073068465
6.16,0.0013572314370599
6.17,0.00143820877455113
6.18,0.00219299338644137
6.19,0.00194276477404701
6.2,0.00196550086369252
6.21,0.0026495461278573
6.22,0.00293646962531539
6.23,0.0025276133199757
6.24,0.00362729537553307
6.25,0.00422111119707715
6.26,0.00376809638976391
6.27,0.00274513709719449
6.28,0.00228374366751232
6.29,0.00261175452954815
6.3,0.00220737836451672
6.31,0.002032183249338
6.32,0.00164286454888884
6.33,0.00132175178744511
6.34,0.0016715923695231
6.35,0.00134175982365869
6.36,0.00151895307068276
6.37,0.00128645668836129
6.38,0.00148234333191624
6.39,0.00116462913776618
6.4,0.00136302331472526
6.41,0.00120721589411228
6.42,0.00102800951096544
6.43,0.00111396073254478
6.44,0.00121629987176184
6.45,0.00151606519156089
6.46,0.0020627402741799
6.47,0.00190838624099439
6.48,0.00141083077585879
6.49,0.00109919044147764
6.5,0.00126768379272749
6.51,0.00113603163447452
6.52,0.00148268034369527
6.53,0.00160911157253074
6.54,0.00228604799530683
6.55,0.00160741683462247
6.56,0.00148061081237636
6.57,0.00157941610802011
6.58,0.00153915041308851
6.59,0.00165760234306506
6.6,0.00131757810722291
6.61,0.00203936562457529
6.62,0.00191153624246473
6.63,0.00230728730494791
6.64,0.00180549977200633
6.65,0.00145411785004688
6.66,0.00158021180786677
6.67,0.00133810178506205
6.68,0.00125975189779414
6.69,0.00179287346640519
6.7,0.00221240419393845
6.71,0.00251241389219412
6.72,0.00315824794714936
6.73,0.00239720811338147
6.74,0.00195695319217296
6.75,0.00108826317202628
6.76,0.00119056481747579
6.77,0.00076047915013754
6.78,0.000979486515025665
6.79,0.000937334829324084
6.8,0.00114040753793523
6.81,0.00103528829970425
6.82,0.00108806738973643
6.83,0.000925349484802729
6.84,0.000928151890380528
6.85,0.000755101260041068
6.86,0.000579747952302954
6.87,0.000494075921393489
6.88,0.000475281005954974
6.89,0.000548893671737155
6.9,0.000549987821279397
6.91,0.000546794166565579
6.92,0.000503620720924076
6.93,0.000373097045234616
6.94,0.000369969449056085
6.95,0.000315531503600706
6.96,0.000286819397060389
6.97,0.000266842531539441
6.98,0.000225872626435913
6.99,0.000280948600375595
7,0.000301071204283714
7.01,0.000237454600667387
7.02,0.000147065516593452
7.03,0.000124109001401347
7.04,0.000119495679365111
7.05,0.000113228797831267
7.06,0.000144017125524176
7.07,0.000102221980502591
7.08,0.00010209953757694
7.09,6.22209584544039e-05
7.1,5.78044916729707e-05
7.11,5.63369751002938e-05
7.12,6.4385032877015e-05
7.13,5.60381787488117e-05
7.14,7.31865466186123e-05
7.15,7.66987720739223e-05
7.16,8.14641520201454e-05
7.17,0.000107267497177874
7.18,9.84409738255792e-05
7.19,9.64782832153813e-05
7.2,0.000110579641386635
7.21,0.000122144378141984
7.22,0.000185231307490556
7.23,0.00015610920324368
7.24,0.000175784343040316
7.25,0.0001947534355538
7.26,0.000218408108973154
7.27,0.000279340227518985
7.28,0.000300676440341104
7.29,0.000320041287898018
7.3,0.0002340540814052
7.31,0.00022649732553807
7.32,0.00018898777814608
7.33,0.000107380507144906
7.34,9.54501345703903e-05
7.35,8.61184144547016e-05
7.36,5.66884822770804e-05
7.37,7.98429206653033e-05
7.38,7.12667558005621e-05
7.39,9.64018683306663e-05
7.4,9.22690558095562e-05
7.41,0.000126200053811706
7.42,0.000128531073927967
7.43,0.000114276424809205
7.44,0.000141401400364257
7.45,0.000135736313022897
7.46,0.000141992193117185
7.47,0.00018248989087291
7.48,0.00013774872408372
7.49,0.000108340718489427
7.5,0.000111562137940985
7.51,0.000117017438762511
7.52,0.000102694353421407
7.53,7.13288352138887e-05
7.54,8.31856201064136e-05
7.55,9.12513560537988e-05
7.56,0.000112229676831384
7.57,0.000146469770630607
7.58,0.000157529449708681
7.59,0.000169629741964178
7.6,0.000199146359410884
7.61,0.000186720698998155
7.62,0.000179436945029396
7.63,0.000202597863919937
7.64,0.000172293763124237
7.65,0.00022756603528717
7.66,0.000156975198017193
7.67,0.000120535744934035
7.68,0.000116930500698403
7.69,0.000128833403502451
7.7,0.000137049159396475
7.71,0.000107694912412642
7.72,7.78012166604902e-05
7.73,9.47970912798823e-05
7.74,0.000108610066102127
7.75,9.27644766101323e-05
7.76,9.59993391318769e-05
7.77,0.000123791716528521
7.78,0.000115424672843102
7.79,0.000141370210179949
7.8,0.000106774750620301
7.81,9.47749523662614e-05
7.82,0.000125478180972114
7.83,0.00013704863052963
7.84,0.000115539246760549
7.85,0.000139306403707912
7.86,0.000112477405030016
7.87,0.000112034114238268
7.88,0.000102129478137776
7.89,0.000107064244234157
7.9,7.68372533447022e-05
7.91,6.74204105825496e-05
7.92,5.83169642312207e-05
7.93,6.33636532825742e-05
7.94,5.41319671409104e-05
7.95,6.46094188783112e-05
7.96,6.30171334413106e-05
7.97,6.54821371272877e-05
7.98,5.99325399125563e-05
7.99,5.95583341995991e-05
8,5.20359837403812e-05
8.01,4.57999639570894e-05
8.02,4.6311343342197e-05
8.03,4.70214294821695e-05
8.04,4.8561982916075e-05
8.05,6.01505034241647e-05
8.06,5.49902005966398e-05
8.07,5.19670527590328e-05
8.08,7.40176158742717e-05
8.09,7.46809661719111e-05
8.1,6.92085313452215e-05
8.11,5.50595566837183e-05
8.12,6.49163370593112e-05
8.13,5.18385683959015e-05
8.14,4.02320102617745e-05
8.15,4.76608224339719e-05
8.16,3.76045846515226e-05
8.17,3.90155370556233e-05
8.18,3.27750548526487e-05
8.19,4.04824112696498e-05
8.2,4.66247753228597e-05
8.21,5.43184653081706e-05
8.22,4.3660260618974e-05
8.23,4.02028910112311e-05
8.24,4.24836062568442e-05
8.25,5.51925648750651e-05
8.26,6.15269993247386e-05
8.27,5.61915916617937e-05
8.28,4.75836514337115e-05
8.29,5.64437565210516e-05
8.3,5.58836978747781e-05
8.31,4.75997302376119e-05
8.32,3.34636561214408e-05
8.33,3.24462533387274e-05
8.34,2.71404640200352e-05
8.35,3.21187001757214e-05
8.36,3.29028521420891e-05
8.37,4.56845572323037e-05
8.38,6.65085052565001e-05
8.39,9.97000507881961e-05
8.4,0.000115087600907438
8.41,0.000165650212106894
8.42,0.000150111570546919
8.43,0.00017673665857263
8.44,0.00013414609576317
8.45,9.68830369628108e-05
8.46,9.77325099592498e-05
8.47,0.000105547438409429
8.48,0.000106065195644662
8.49,9.41054676340971e-05
8.5,0.000109371910677691
8.51,0.000108041847698667
8.52,6.95402996339749e-05
8.53,8.18887824283425e-05
8.54,6.71308817694211e-05
8.55,5.22607254761534e-05
8.56,4.21144899102128e-05
8.57,5.19479474479543e-05
8.58,6.493976052883e-05
8.59,6.90326606580185e-05
8.6,5.8669455734468e-05
8.61,5.47589463739654e-05
8.62,3.51468933595942e-05
8.63,3.18239146982451e-05
8.64,3.59580646988097e-05
8.65,2.61427477569606e-05
8.66,2.43716401335807e-05
8.67,1.95339613777348e-05
8.68,2.37488035498644e-05
8.69,3.12080173060509e-05
8.7,3.17541147195745e-05
8.71,1.54556533659002e-05
8.72,1.42784960945575e-05
8.73,1.75097167837692e-05
8.74,1.79178379734758e-05
8.75,1.99442300199594e-05
8.76,1.69182438648637e-05
8.77,1.73701808225044e-05
8.78,1.52946768575774e-05
8.79,2.17151681163135e-05
8.8,2.58386471543183e-05
8.81,2.53425226948602e-05
8.82,2.46950068115238e-05
8.83,2.28415150126455e-05
8.84,2.43460045466962e-05
8.85,3.33688151437313e-05
8.86,2.45492968425451e-05
8.87,3.08468590254211e-05
8.88,2.6556521499979e-05
8.89,3.10279747937941e-05
8.9,3.389064193138e-05
8.91,3.92893653807078e-05
8.92,6.03399438629321e-05
8.93,6.33634717342569e-05
8.94,6.07632586492725e-05
8.95,4.63472114199938e-05
8.96,4.82453213968606e-05
8.97,4.44656612350532e-05
8.98,3.18228655982883e-05
8.99,4.97706785928794e-05
9,4.42533215105698e-05
9.01,5.23676597917542e-05
9.02,4.67081820135688e-05
9.03,3.46609888922523e-05
9.04,2.96187559677845e-05
9.05,3.05178414179803e-05
9.06,2.91554150442661e-05
9.07,2.91824132855943e-05
9.08,3.80004496234775e-05
9.09,3.79489383701527e-05
9.1,4.04384579010622e-05
9.11,3.02551548918389e-05
9.12,3.38880087037067e-05
9.13,2.7826224148576e-05
9.14,3.65930727154957e-05
9.15,3.41379566770242e-05
9.16,3.51689969676261e-05
9.17,2.49480685335432e-05
9.18,2.37165590854866e-05
9.19,2.70866926904626e-05
9.2,2.35047062813877e-05
9.21,1.82446628696078e-05
9.22,1.96619223076057e-05
9.23,2.2929255187277e-05
9.24,2.60455608596519e-05
9.25,2.2045269928114e-05
9.26,1.09883849410858e-05
9.27,1.11492275567693e-05
9.28,1.04405208132343e-05
9.29,1.07969523222902e-05
9.3,1.25736471400017e-05
9.31,1.28145187678364e-05
9.32,1.58085225785013e-05
9.33,1.7404175791543e-05
9.34,1.97373130804127e-05
9.35,2.53561131986506e-05
9.36,3.22342938538594e-05
9.37,2.36337056483998e-05
9.38,2.33489568130896e-05
9.39,2.82431388309551e-05
9.4,3.17426846828849e-05
9.41,2.41273713705535e-05
9.42,2.37930272543709e-05
9.43,2.23793879487547e-05
9.44,3.09288411596089e-05
9.45,2.15080769112791e-05
9.46,1.551189074752e-05
9.47,2.01526229767727e-05
9.48,2.21883619551647e-05
9.49,2.35320141659662e-05
9.5,2.37068321295858e-05
9.51,2.30883470503396e-05
9.52,2.89113144067232e-05
9.53,2.61697188428719e-05
9.54,1.79910648471511e-05
9.55,1.92888268841107e-05
9.56,2.52665344794274e-05
9.57,2.555478766031e-05
9.58,3.03710512335615e-05
9.59,2.79699443171662e-05
9.6,2.44289698842365e-05
9.61,2.31359278776493e-05
9.62,1.99932983194235e-05
9.63,1.77658913409434e-05
9.64,1.69637906579363e-05
9.65,2.07153224504677e-05
9.66,1.99881418302143e-05
9.67,1.88154840382545e-05
9.68,1.92987769623272e-05
9.69,1.85508198815447e-05
9.7,1.73816511597609e-05
9.71,1.33829404588094e-05
9.72,1.63239892254189e-05
9.73,1.74362007092502e-05
9.74,1.81697208566864e-05
9.75,2.02745872988884e-05
9.76,2.07404402840508e-05
9.77,2.1077290607471e-05
9.78,2.32808759988042e-05
9.79,2.39657945186879e-05
9.8,2.40696406046293e-05
9.81,3.32427651198097e-05
9.82,2.33128129513469e-05
9.83,2.06072300560201e-05
9.84,2.56232287455991e-05
9.85,2.49553183313667e-05
9.86,1.71473999780208e-05
9.87,1.79907290259893e-05
9.88,2.16809391682423e-05
9.89,2.14002777853497e-05
9.9,1.5734549363069e-05
9.91,1.60386173286169e-05
9.92,1.86652470408812e-05
9.93,1.41138412599264e-05
9.94,1.11919588056411e-05
9.95,8.95492380241658e-06
9.96,9.69923813072716e-06
9.97,9.07190413590096e-06
9.98,9.16025791460941e-06
9.99,7.52078775873369e-06
10,6.32934128735567e-06
10.01,6.09433193365523e-06
10.02,7.15533657483366e-06
10.03,7.73023646636068e-06
10.04,7.55637963591603e-06
10.05,8.34178878346562e-06
10.06,5.91418808672424e-06
10.07,5.16158781946459e-06
10.08,4.36877816781609e-06
10.09,6.24788113025697e-06
10.1,8.08880197867418e-06
10.11,9.84981020497025e-06
10.12,9.8054016089493e-06
10.13,1.16621205758368e-05
10.14,9.61968653640844e-06
10.15,6.56182202094302e-06
10.16,9.36936574564122e-06
10.17,8.69288343394367e-06
10.18,6.39624008870266e-06
10.19,6.08301186087031e-06
10.2,6.69688165063185e-06
10.21,7.47644085587724e-06
10.22,6.02509214063967e-06
10.23,4.62736862707018e-06
10.24,4.14063748212706e-06
10.25,3.6031574032595e-06
10.26,3.00981445996191e-06
10.27,2.731893108042e-06
10.28,3.04849051474666e-06
10.29,2.54766069343789e-06
10.3,1.86374197166127e-06
10.31,1.38742242343779e-06
10.32,1.29397261849167e-06
10.33,1.51268592479797e-06
10.34,1.40113001769734e-06
10.35,1.34392492169965e-06
10.36,1.3251488410285e-06
10.37,1.18305659691082e-06
10.38,1.29240661800085e-06
10.39,1.63331567831539e-06
10.4,1.41401309263236e-06
10.41,1.88395882351496e-06
10.42,1.90560620653495e-06
10.43,1.67144764404244e-06
10.44,1.63382206164918e-06
10.45,1.52498793511545e-06
10.46,1.34001132286613e-06
10.47,1.13484881252025e-06
10.48,8.95360122620611e-07
10.49,8.49139379685526e-07
10.5,1.03579193914794e-06
10.51,1.1565537150356e-06
10.52,1.11328171861412e-06
10.53,1.39644117571527e-06
10.54,1.88059482178624e-06
10.55,2.20675128873058e-06
10.56,3.48216477526752e-06
10.57,3.37608311060706e-06
10.58,3.19453145950144e-06
10.59,3.59119987746052e-06
10.6,3.65263540081096e-06
10.61,4.38117551377033e-06
10.62,3.84896740664359e-06
10.63,2.70403369672137e-06
10.64,2.96706060780014e-06
10.65,3.25495814457719e-06
10.66,3.12232583802234e-06
10.67,3.25601524284998e-06
10.68,3.6182403254073e-06
10.69,4.15885180588928e-06
10.7,4.85913866421841e-06
10.71,4.27051424272119e-06
10.72,3.72311343703171e-06
10.73,2.83317107836221e-06
10.74,2.52107772520741e-06
10.75,2.35342090661718e-06
10.76,1.90274891895841e-06
10.77,1.93501327145366e-06
10.78,1.94190317154184e-06
10.79,2.00731078240065e-06
10.8,2.60966059217162e-06
10.81,2.1541252696067e-06
10.82,2.5072546206166e-06
10.83,2.66429335795961e-06
10.84,1.96598408089207e-06
10.85,1.80947442650579e-06
10.86,2.06042669164973e-06
10.87,3.20722985985993e-06
10.88,3.22682949456228e-06
10.89,4.89113780076005e-06
10.9,6.80277409639781e-06
10.91,5.09805119293344e-06
10.92,4.97936137087788e-06
10.93,6.42331631875008e-06
10.94,4.30996278897999e-06
10.95,5.39543575819556e-06
10.96,5.11675427688348e-06
10.97,5.53052920434616e-06
10.98,5.75959991387291e-06
10.99,6.23838126371328e-06
11,6.54502613938526e-06
11.01,5.10022557649742e-06
11.02,5.32140451092142e-06
11.03,6.37034360912576e-06
11.04,5.8422361750622e-06
11.05,4.47876571428745e-06
11.06,4.82994826000853e-06
11.07,4.29734930341718e-06
11.08,5.61069889198974e-06
11.09,7.75906424534185e-06
11.1,8.56926095465581e-06
11.11,7.34847405129751e-06
11.12,1.01294562554999e-05
11.13,8.74295902320973e-06
11.14,1.02046293948959e-05
11.15,9.59246731811387e-06
11.16,9.42448781461917e-06
11.17,8.16840874212743e-06
11.18,1.01857616482605e-05
11.19,9.15637749669408e-06
11.2,1.26190023005411e-05
11.21,1.80500264631142e-05
11.22,1.58257769359669e-05
11.23,1.39597129552311e-05
11.24,1.35822227119781e-05
11.25,1.87949615586709e-05
11.26,2.77665656821173e-05
11.27,2.81026589474471e-05
11.28,3.52335924432152e-05
11.29,2.43129851435574e-05
11.3,3.28473297519881e-05
11.31,3.85052428981039e-05
11.32,4.47613169079384e-05
11.33,4.87113541884969e-05
11.34,4.60664617209819e-05
11.35,3.23230434026889e-05
11.36,3.53445477473021e-05
11.37,2.2479282142158e-05
11.38,1.41807729008755e-05
11.39,1.32868685652968e-05
11.4,1.2467492124962e-05
11.41,1.0346227320932e-05
11.42,1.07434379075252e-05
11.43,8.29213029560171e-06
11.44,5.99246168572656e-06
11.45,6.04920840263276e-06
11.46,6.29600001713179e-06
11.47,6.18665929689401e-06
11.48,5.03190317112668e-06
11.49,6.44062698778673e-06
11.5,5.36488749409356e-06
11.51,5.69790709795474e-06
11.52,4.57668458640192e-06
11.53,5.79306784727503e-06
11.54,6.7736434121268e-06
11.55,7.85417005933809e-06
11.56,5.61319621569261e-06
11.57,6.01513747563097e-06
11.58,6.46527433952335e-06
11.59,7.93041800020477e-06
11.6,9.28571301802846e-06
11.61,1.03295876151058e-05
11.62,1.04554665844299e-05
11.63,9.08340535160096e-06
11.64,7.60074005525464e-06
11.65,6.89675222753602e-06
11.66,6.3551394111575e-06
11.67,7.86786404883566e-06
11.68,8.21717856009385e-06
11.69,5.4146265603124e-06
11.7,6.74541994949667e-06
11.71,5.61493408212806e-06
11.72,4.60447506802625e-06
11.73,4.24898358565681e-06
11.74,3.32332528656541e-06
11.75,3.19290919368391e-06
11.76,3.15916077701168e-06
11.77,3.34679653038313e-06
11.78,3.22254369345152e-06
11.79,3.56400787865724e-06
11.8,2.53821242950933e-06
11.81,3.57070702742897e-06
11.82,3.80463426604015e-06
11.83,2.51490509868508e-06
11.84,2.30312786941474e-06
11.85,2.42969065331003e-06
11.86,2.03432986060773e-06
11.87,1.94944822513772e-06
11.88,2.26296710376044e-06
11.89,2.27197902019197e-06
11.9,2.31881204684304e-06
11.91,2.11526994911855e-06
11.92,2.9753508258646e-06
11.93,2.8963838491304e-06
11.94,3.99179626555571e-06
11.95,4.55392217134415e-06
11.96,4.52374038864807e-06
11.97,6.01382819078174e-06
11.98,5.06160676806072e-06
11.99,5.43282464158869e-06
12,7.56999604492687e-06
12.01,1.25446863182952e-05
12.02,1.10338446808968e-05
12.03,1.42095781155792e-05
12.04,1.50364171647329e-05
12.05,1.67301814086877e-05
12.06,1.17568542326523e-05
12.07,9.11450486354062e-06
12.08,9.10071997303497e-06
12.09,8.98883624057686e-06
12.1,1.30213212073131e-05
12.11,1.39901400574676e-05
12.12,1.09753103160565e-05
12.13,1.19667992007566e-05
12.14,1.42558311820701e-05
12.15,1.39024898485798e-05
12.16,1.97516292878507e-05
12.17,1.76959015011448e-05
12.18,1.86712003607446e-05
12.19,1.94268349137038e-05
12.2,2.79530133490068e-05
12.21,3.31321597662231e-05
12.22,3.15289028312802e-05
12.23,3.92008901121336e-05
12.24,2.74707317568521e-05
12.25,2.55315707488581e-05
12.26,3.0245589067511e-05
12.27,3.3997811852492e-05
12.28,3.26026206817468e-05
12.29,4.01421285270441e-05
12.3,4.02948927791261e-05
12.31,3.52362248246119e-05
12.32,3.08744836266316e-05
12.33,2.62761914874447e-05
12.34,2.45808481812354e-05
12.35,2.30654062304956e-05
12.36,3.16574962122823e-05
12.37,2.96523101377785e-05
12.38,3.87531168384517e-05
12.39,5.65121134256126e-05
12.4,5.05940851161261e-05
12.41,7.14774499145768e-05
12.42,5.11657546680678e-05
12.43,5.28694330236201e-05
12.44,8.63396980950249e-05
12.45,7.13249319294774e-05
12.46,4.99090994318879e-05
12.47,6.2065863146894e-05
12.48,3.918113004431e-05
12.49,2.4463748398534e-05
12.5,2.46357554371165e-05
12.51,2.17844794209404e-05
12.52,2.25594264338881e-05
12.53,2.45962088246929e-05
12.54,3.32475816199487e-05
12.55,3.35645597349861e-05
12.56,3.8452756045955e-05
12.57,5.37118118469927e-05
12.58,5.91703633670371e-05
12.59,6.88866206917944e-05
12.6,5.01308238645352e-05
12.61,4.01751197387616e-05
12.62,4.08759011994052e-05
12.63,5.28083488627812e-05
12.64,5.00040355808262e-05
12.65,4.92678736619986e-05
12.66,4.84088167180802e-05
12.67,6.38327024704399e-05
12.68,6.51672158676943e-05
12.69,7.39696634255325e-05
12.7,8.35103296653134e-05
12.71,0.000106387647020101
12.72,0.000151554108933287
12.73,0.000152784721340573
12.74,0.00016698862978426
12.75,0.000129930203983823
12.76,0.000115978574132202
12.77,0.00013591579201619
12.78,0.000127574282821345
12.79,0.00011356395977589
12.8,0.0001035315737034
12.81,9.47260710886894e-05
12.82,0.000102252429474562
12.83,9.14894749425825e-05
12.84,0.000102475748984179
12.85,6.99580394932054e-05
12.86,7.10580430037504e-05
12.87,7.91507483442686e-05
12.88,6.53398065303787e-05
12.89,6.02959763934348e-05
12.9,5.7357977568382e-05
12.91,6.54566866296427e-05
12.92,6.59431688055404e-05
12.93,9.70682873431282e-05
12.94,9.6259100604629e-05
12.95,9.13766562670535e-05
12.96,8.66471894427495e-05
12.97,6.79254645062154e-05
12.98,5.49693160035219e-05
12.99,4.77694573584556e-05
13,3.16473260284378e-05
13.01,4.03428390297922e-05
13.02,3.49061119171535e-05
13.03,3.32290669829284e-05
13.04,4.16670874666491e-05
13.05,4.692318687318e-05
13.06,3.68727423804995e-05
13.07,4.30732647663481e-05
13.08,3.62355311016302e-05
13.09,2.87641706486263e-05
13.1,3.72406384556439e-05
13.11,5.06127907371565e-05
13.12,4.30047233412913e-05
13.13,3.8340097515392e-05
13.14,4.64619959278599e-05
13.15,5.59057957479482e-05
13.16,6.413958408615e-05
13.17,7.13829696529027e-05
13.18,0.000102860732026694
13.19,8.75042840068823e-05
13.2,8.58734481525516e-05
13.21,6.67764716692778e-05
13.22,5.11950221078114e-05
13.23,4.27028783619624e-05
13.24,3.25308326764116e-05
13.25,3.07447093695575e-05
13.26,2.59719996646188e-05
13.27,2.9957261263297e-05
13.28,2.17669642904e-05
13.29,2.21938461013208e-05
13.3,2.21122937507983e-05
13.31,2.95491689675266e-05
13.32,2.52818756002181e-05
13.33,3.24088702757032e-05
13.34,2.59503972201409e-05
13.35,2.03680024431027e-05
13.36,1.90467942768272e-05
13.37,2.53292835239888e-05
13.38,2.62791988462102e-05
13.39,2.56420183186751e-05
13.4,2.71646414261162e-05
13.41,3.24522157583765e-05
13.42,2.62739908847078e-05
13.43,2.36335225402426e-05
13.44,2.142102498589e-05
13.45,1.68223974437979e-05
13.46,1.45719806164077e-05
13.47,1.64023360138848e-05
13.48,1.50333028479906e-05
13.49,2.00092919505665e-05
13.5,2.00734645416821e-05
13.51,2.03452753953133e-05
13.52,1.69269943467082e-05
13.53,2.84471964080612e-05
13.54,3.73606179541231e-05
13.55,3.6139507278806e-05
13.56,3.08657094051107e-05
13.57,2.75602190317341e-05
13.58,2.99199795670681e-05
13.59,3.32208441679211e-05
13.6,4.5341356971573e-05
13.61,4.57829295083772e-05
13.62,5.35002031795098e-05
13.63,4.41849560689862e-05
13.64,3.84368843000231e-05
13.65,2.81778901247568e-05
13.66,2.79369950829408e-05
13.67,4.72098612713773e-05
13.68,4.59229891004733e-05
13.69,3.66098933978907e-05
13.7,4.78697231798783e-05
13.71,4.69995832445137e-05
13.72,4.41474624877106e-05
13.73,3.76423182637456e-05
13.74,2.85599486206829e-05
13.75,2.90304205579978e-05
13.76,2.23253523987116e-05
13.77,2.32463273720596e-05
13.78,2.20729291745502e-05
13.79,2.54463670643998e-05
13.8,2.74201992566226e-05
13.81,2.54557184863967e-05
13.82,2.3527201307064e-05
13.83,2.15646803353228e-05
13.84,2.33064409393982e-05
13.85,2.28977259187366e-05
13.86,2.70815793442739e-05
13.87,2.07286874371217e-05
13.88,1.82113251114796e-05
13.89,2.3144233410242e-05
13.9,2.974671769089e-05
13.91,2.02274305494226e-05
13.92,2.97021738711711e-05
13.93,3.01119539531586e-05
13.94,2.63879330466727e-05
13.95,3.34078005535942e-05
13.96,3.31161217069772e-05
13.97,2.94248103264089e-05
13.98,3.94130452304338e-05
13.99,3.9175375403823e-05
14,5.00510831460518e-05
14.01,5.60605890013198e-05
14.02,4.68370615103402e-05
14.03,7.69294070193396e-05
14.04,7.46821495863503e-05
14.05,6.47113186664083e-05
14.06,9.33210230357439e-05
14.07,7.6234255507015e-05
14.08,8.09503561723988e-05
14.09,7.63273466714791e-05
14.1,9.1263206480461e-05
14.11,9.17415569478685e-05
14.12,7.88342908841472e-05
14.13,7.75240508049448e-05
14.14,6.28372170604995e-05
14.15,9.35432022766264e-05
14.16,0.000100881107677453
14.17,0.000112323470107817
14.18,0.000103771443785735
14.19,9.96128774231064e-05
14.2,7.62171464740032e-05
14.21,7.43010295591654e-05
14.22,8.35649369864624e-05
14.23,7.64779183533942e-05
14.24,5.44081118238793e-05
14.25,5.83112532543623e-05
14.26,5.88876128188732e-05
14.27,5.77959278959129e-05
14.28,8.62467362804012e-05
14.29,0.000117390785221073
14.3,0.000132821273057204
14.31,0.000147580879553871
14.32,0.000133043920706595
14.33,0.000136490620382632
14.34,0.00012715389984945
14.35,0.000119358809608125
14.36,0.000155031428551332
14.37,0.000136787338469587
14.38,8.01010710265494e-05
14.39,8.49853794960954e-05
14.4,9.70564416117773e-05
14.41,0.000106919721728117
14.42,0.000113800010167978
14.43,0.000107417247985465
14.44,0.000101998147350125
14.45,9.60102749093863e-05
14.46,9.72581117798428e-05
14.47,7.35069017378719e-05
14.48,9.27428305159309e-05
14.49,8.75572541099041e-05
14.5,9.31533294844851e-05
14.51,0.000120212789947246
14.52,0.000112587419428163
14.53,9.01094967348955e-05
14.54,8.46738992585293e-05
14.55,9.40129456225225e-05
14.56,6.69645061159864e-05
14.57,5.47479628181979e-05
14.58,4.34534242639057e-05
14.59,7.59714966670295e-05
14.6,8.25027876072449e-05
14.61,8.8515044230759e-05
14.62,7.66397760396976e-05
14.63,5.82501638427204e-05
14.64,6.25171351114444e-05
14.65,8.93915007342981e-05
14.66,8.61316386978144e-05
14.67,9.89029039091554e-05
14.68,9.27615863523246e-05
14.69,9.20521486278879e-05
14.7,9.18061177914203e-05
14.71,0.00012740838014745
14.72,0.00012420727559552
14.73,0.000109596967761899
14.74,7.07194777181813e-05
14.75,5.36874764451011e-05
14.76,5.36733073267928e-05
14.77,6.11644091195088e-05
14.78,5.37979122661801e-05
14.79,3.8692872620696e-05
14.8,4.80260901969198e-05
14.81,4.25197278565221e-05
14.82,3.54269996795572e-05
14.83,2.73765131875785e-05
14.84,3.25890011493813e-05
14.85,3.871608942178e-05
14.86,4.00562038663874e-05
14.87,2.86901906353359e-05
14.88,3.1131254632824e-05
14.89,3.91091710625125e-05
14.9,3.22032232811161e-05
14.91,3.19000214564335e-05
14.92,3.32217223842866e-05
14.93,3.11341595721221e-05
14.94,2.41083549341765e-05
14.95,2.71501442698004e-05
14.96,3.29887257152227e-05
14.97,4.78880339054597e-05
14.98,3.53740251170857e-05
14.99,4.15276939081324e-05
15,4.07600736422704e-05
15.01,3.76001961331314e-05
15.02,3.51381519403734e-05
15.03,3.50352629374011e-05
15.04,2.75118341300388e-05
15.05,3.33162236560246e-05
15.06,3.74001833884145e-05
15.07,2.61151376591829e-05
15.08,2.75964155012399e-05
15.09,1.99538414090416e-05
15.1,2.36554708840686e-05
15.11,2.34458465050904e-05
15.12,2.25910797945188e-05
15.13,2.50383489289337e-05
15.14,1.91823743237896e-05
15.15,1.59451098129991e-05
15.16,1.26212664162086e-05
15.17,1.93817232841578e-05
15.18,2.05100703614787e-05
15.19,1.92089398547232e-05
15.2,1.49380740153509e-05
15.21,1.74257044015871e-05
15.22,1.41585550791436e-05
15.23,1.3690547555098e-05
15.24,1.34723920688543e-05
15.25,7.83337867303366e-06
15.26,1.28798708819844e-05
15.27,1.64394121752252e-05
15.28,2.013111310235e-05
15.29,2.10521731894217e-05
15.3,2.21891773188705e-05
15.31,3.00908220717566e-05
15.32,2.61921688566023e-05
15.33,2.73118264674495e-05
15.34,3.01928269243641e-05
15.35,3.11979055838268e-05
15.36,3.08119001324221e-05
15.37,3.03180113858912e-05
15.38,4.66375431756311e-05
15.39,3.56928649747842e-05
15.4,4.16844842818116e-05
15.41,3.97195056748242e-05
15.42,5.23767469437378e-05
15.43,6.15629173796552e-05
15.44,7.32143052893551e-05
15.45,0.000107367635430036
15.46,0.000139893131065654
15.47,0.00013842589392662
15.48,0.000149780187228043
15.49,0.000149165318456406
15.5,0.000118599851304869
15.51,0.000204328375814357
15.52,0.000258187662789065
15.53,0.000347677981629468
15.54,0.000406076968729061
15.55,0.000429245476734792
15.56,0.000344742741397806
15.57,0.000347799537914329
15.58,0.000170985552554042
15.59,0.00015013562849883
15.6,0.000145638159097739
15.61,0.000110383952484626
15.62,0.000110600330772472
15.63,0.00013245333314383
15.64,0.000178275108898293
15.65,0.000177798223529929
15.66,0.000129654468300775
15.67,0.000128287655588369
15.68,0.000256724078241624
15.69,0.000231937192957852
15.7,0.000242089044726546
15.71,0.000211465142430509
15.72,0.000164094183039788
15.73,0.000188425395870503
15.74,0.000188570466597756
15.75,0.000203882088620149
15.76,0.000224697141566972
15.77,0.000265453905743873
15.78,0.000244620989990452
15.79,0.000234943421776788
15.8,0.000224818285482409
15.81,0.000248825700311037
15.82,0.000221506037647364
15.83,0.000179125710455994
15.84,0.000226321234761629
15.85,0.000169298081313742
15.86,0.00021736369919798
15.87,0.000283155292182159
15.88,0.000334249766717136
15.89,0.00035468687239205
15.9,0.000358676520772565
15.91,0.000344604955829907
15.92,0.000401514006295554
15.93,0.000288257019745373
15.94,0.000268988556847901
15.95,0.000221375316708019
15.96,0.000238075858171972
15.97,0.000225117568655085
15.98,0.000222105416058252
15.99,0.000179433838662433
16,0.000190998155217327
16.01,0.000244767054492763
16.02,0.000238601091109578
16.03,0.000312721778356076
16.04,0.000275217705307186
16.05,0.000397704916195461
16.06,0.000324943261396022
16.07,0.00025699246922759
16.08,0.000345566796741685
16.09,0.000345799502420491
16.1,0.000312015742076353
16.11,0.000416914212317143
16.12,0.000453402035644719
16.13,0.0003638286976249
16.14,0.000422726511246955
16.15,0.000447550718208469
16.16,0.000382237336763998
16.17,0.000395204044362058
16.18,0.000661822892278291
16.19,0.00066289389868002
16.2,0.000859533143658558
16.21,0.00100873719281877
16.22,0.00119227755289519
16.23,0.00128934779368418
16.24,0.00143447429261554
16.25,0.00233396827227823
16.26,0.00243162651229771
16.27,0.00225006862826297
16.28,0.00336366113505952
16.29,0.00402100268672063
16.3,0.00338353573829219
16.31,0.00371705624712149
16.32,0.00421191123516728
16.33,0.00448364982840625
16.34,0.0038558325920421
16.35,0.00415829557781397
16.36,0.00338306609323048
16.37,0.00306252108331134
16.38,0.0042370855062259
16.39,0.00353427324917454
16.4,0.00226265631771561
16.41,0.00188700061585222
16.42,0.00252989638053957
16.43,0.00354418324209017
16.44,0.00282268746511413
16.45,0.00265712305408168
16.46,0.00459051685910458
16.47,0.00398053750543796
16.48,0.00342741979312475
16.49,0.00238431515088126
16.5,0.00180247461049647
16.51,0.00202394680836163
16.52,0.00154596678628974
16.53,0.00160485547354272
16.54,0.00172850362504417
16.55,0.00152584564857763
16.56,0.00106408238245811
16.57,0.000912969174912242
16.58,0.00109160408984294
16.59,0.00114914552834241
16.6,0.00161657531628656
16.61,0.00181397453857662
16.62,0.00300895054313067
16.63,0.00285231152546993
16.64,0.00380294072892206
16.65,0.00453532749182744
16.66,0.00601804596351506
16.67,0.00616802813917878
16.68,0.00610684471766723
16.69,0.00729438394015772
16.7,0.00653241361769809
16.71,0.00806128991185373
16.72,0.00796169804129842
16.73,0.00811025336692248
16.74,0.011950640083793
16.75,0.0109195659993598
16.76,0.00868697523497339
16.77,0.0125951073121662
16.78,0.0111842484133859
16.79,0.0132107257580472
16.8,0.0183424305117082
16.81,0.0196906638979413
16.82,0.018798957838824
16.83,0.0156553860103696
16.84,0.019156744568604
16.85,0.0146908546659677
16.86,0.013390540614478
16.87,0.0106150799487744
16.88,0.00983110309137526
16.89,0.0137474741888667
16.9,0.0142872605779155
16.91,0.00804060366082553
16.92,0.0098650468378043
16.93,0.00835582113635105
16.94,0.00811911442547511
16.95,0.0062241890517442
16.96,0.00484972584596492
16.97,0.00477946686084802
16.98,0.00574272476040309
16.99,0.00649299271830806
17,0.00743816611092017
17.01,0.00888148338234232
17.02,0.00922681312232196
17.03,0.00771664063643734
17.04,0.00480865846524368
17.05,0.00411108764222204
17.06,0.00469636350437124
17.07,0.00514754653500562
17.08,0.00645162432403873
17.09,0.0055017102750176
17.1,0.00690213772531312
17.11,0.00900020966853689
17.12,0.00741864066302478
17.13,0.00614425484983149
17.14,0.0049417155533651
17.15,0.0055851782335051
17.16,0.00685455577794263
17.17,0.00717706028865498
17.18,0.00914255679859555
17.19,0.00775073460272492
17.2,0.00909979665359399
17.21,0.00704810301457003
17.22,0.008571026098907
17.23,0.00953754975196163
17.24,0.00824326372659591
17.25,0.00872922404445739
17.26,0.00810669680246683
17.27,0.00643600169567169
17.28,0.00484337192668583
17.29,0.00423162633077629
17.3,0.00357360684140788
17.31,0.0031870580516862
17.32,0.00355153268087196
17.33,0.00297460677176334
17.34,0.00288717176229912
17.35,0.00342739841232237
17.36,0.00469951108708327
17.37,0.00481437999755666
17.38,0.00686453518388
17.39,0.00514382662024632
17.4,0.00610569748499264
17.41,0.00603745333092135
17.42,0.00700787241317031
17.43,0.00516928218186163
17.44,0.00478105076890121
17.45,0.00392426107968478
17.46,0.004993255457823
17.47,0.00483737545317542
17.48,0.00378993815547713
17.49,0.00322629269553971
17.5,0.00210246983615461
17.51,0.00240184548484987
17.52,0.00164110776075993
17.53,0.00135322857827602
17.54,0.00162833408747202
17.55,0.00141704177558589
17.56,0.0015397724786834
17.57,0.00153539163995963
17.58,0.00226932239130368
17.59,0.00228942417303997
17.6,0.0023787164262239
17.61,0.00186724190152984
17.62,0.00244807034538404
17.63,0.0027936019448835
17.64,0.00282454135871348
17.65,0.00321417569769194
17.66,0.00538338561569885
17.67,0.00606136350020388
17.68,0.00775961196788804
17.69,0.00702231116574663
17.7,0.00516043539907545
17.71,0.00343096944871885
17.72,0.00427345062183818
17.73,0.00560542130941204
17.74,0.00692764713820941
17.75,0.00875379033586867
17.76,0.00917508577958079
17.77,0.010016199854298
17.78,0.00927602507135454
17.79,0.00868956262643293
17.8,0.00872976202955563
17.81,0.00831177245154562
17.82,0.00729343481115775
17.83,0.0049756251083825
17.84,0.00477800109297959
17.85,0.00474123356197786
17.86,0.00603205834487801
17.87,0.00583406317947748
17.88,0.00625479917119271
17.89,0.0067755169769803
17.9,0.010881639591646
17.91,0.00727849103332464
17.92,0.00595560503409841
17.93,0.00790478691189971
17.94,0.00737379029536613
17.95,0.00929757389697144
17.96,0.00749795235530627
17.97,0.00670707306261873
17.98,0.00635428723817794
17.99,0.00584672649585097
18,0.00658342092845631
18.01,0.00858362302445781
18.02,0.0100250737120739
18.03,0.00960433963166007
18.04,0.01285940858196
18.05,0.0118268958804697
18.06,0.011648420245657
18.07,0.0106866993256027
18.08,0.00926316552186433
18.09,0.00821351625862012
18.1,0.00957138943753467
18.11,0.010346984883794
18.12,0.00778839852643061
18.13,0.00608235118374792
18.14,0.00735233634089449
18.15,0.00761305614246056
18.16,0.0108699533374664
18.17,0.00991276992013625
18.18,0.0142991843065758
18.19,0.0178863373492611
18.2,0.0165834991370969
18.21,0.0240894938370374
18.22,0.0285250427806069
18.23,0.0259021052887077
18.24,0.0270772088298086
18.25,0.0255383163231299
18.26,0.0236136361834601
18.27,0.0228998557482825
18.28,0.0247496607839858
18.29,0.0249971892023338
18.3,0.0220403078388565
18.31,0.0222945324568142
18.32,0.0185187681913838
18.33,0.0192743240781854
18.34,0.0174701728612649
18.35,0.0147648389297729
18.36,0.0235256871815219
18.37,0.0315189196935656
18.38,0.0311855847500607
18.39,0.0354260934939376
18.4,0.0325333161244324
18.41,0.0381651572714241
18.42,0.0431708361956647
18.43,0.0510438196256323
18.44,0.08681581085341
18.45,0.0876397502592485
18.46,0.0970963263267732
18.47,0.0959998004466502
18.48,0.113246950821487
18.49,0.129526678090116
18.5,0.182992266015522
18.51,0.192700582790687
18.52,0.139408490205628
18.53,0.0986676265769354
18.54,0.0824707344739624
18.55,0.105175741930456
18.56,0.0881917113856045
18.57,0.102505684125145
18.58,0.135475857419184
18.59,0.161957679307902
18.6,0.206214237426528
18.61,0.214460860972216
18.62,0.321167096056831
18.63,0.336075658462604
18.64,0.384400720692212
18.65,0.354385280656552
18.66,0.307947997297419
18.67,0.319480121092028
18.68,0.261851546860684
18.69,0.30218106119086
18.7,0.265386595152251
18.71,0.285283293135948
18.72,0.171848444566367
18.73,0.170180658450451
18.74,0.164024184499379
18.75,0.151296458741101
18.76,0.178958268649777
18.77,0.164682238201725
18.78,0.141315727769387
18.79,0.14284132557546
18.8,0.129615517062376
18.81,0.141978735984254
18.82,0.133575444243815
18.83,0.116686068466736
18.84,0.116463484029856
18.85,0.140584234353588
18.86,0.147410212014676
18.87,0.17982059119183
18.88,0.16582229724171
18.89,0.154587468907964
18.9,0.165105510023108
18.91,0.243516955739606
18.92,0.183299227468202
18.93,0.22537081147038
18.94,0.206013048645358
18.95,0.199138880709749
18.96,0.216480481650986
18.97,0.20479041557943
18.98,0.303615340175524
18.99,0.291211125428983
19,0.348858760421378


==> extreme_integral.csv <==
"V1","V2"
0,0
0.01,0.0106736225525289
0.02,0.0221248359422677
0.03,0.0340009597702029
0.04,0.0465133125290721
0.05,0.0582459842045178
0.06,0.0684147906051985
0.07,0.0749669849949605
0.08,0.0812725115255506
0.09,0.0900088357768031
0.1,0.0993442720439351
0.11,0.109482871003999
0.12,0.11842064687335
0.13,0.130005846353992
0.14,0.14251985343946
0.15,0.154684152356627
0.16,0.166192216427621
0.17,0.175258413276776
0.18,0.185757130039583
0.19,0.197748272383894
0.2,0.211047701926338
0.21,0.224746529240046
0.22,0.237440893994426
0.23,0.248393782566147
0.24,0.260728962952766
0.25,0.27254004533568
0.26,0.287477221215987
0.27,0.309086962593758
0.28,0.327524317709742
0.29,0.343739180794333
0.3,0.3645407421491
0.31,0.388404618920446
0.32,0.408881316595174
0.33,0.423961255654188
0.34,0.438687869428725
0.35,0.44882934978126
0.36,0.458770726404991
0.37,0.468713347391635
0.38,0.477787546492052
0.39,0.486322811541861
0.4,0.494500712996768
0.41,0.502727153744459
0.42,0.510095746900437
0.43,0.518246435126196
0.44,0.527941290370391
0.45,0.535423367770293
0.46,0.542337206611353
0.47,0.549919900255774
0.48,0.556655215239226
0.49,0.563906561299111
0.5,0.571046841850555
0.51,0.576990490888756
0.52,0.584513373897496
0.53,0.592662550590175
0.54,0.598821946365276
0.55,0.603715999014741
0.56,0.60677323081333
0.57,0.610069496071406
0.58,0.61319824082102
0.59,0.616359373137321
0.6,0.619146038947595
0.61,0.621477650051798
0.62,0.623584397109018
0.63,0.626122936213366
0.64,0.629721036752308
0.65,0.63478498121997
0.66,0.641556729193841
0.67,0.64699895213872
0.68,0.652872771628978
0.69,0.658772915851009
0.7,0.664631169735171
0.71,0.669300088955152
0.72,0.675270353307988
0.73,0.681457795983483
0.74,0.687905088719877
0.75,0.694785647459296
0.76,0.701812044075665
0.77,0.708080520204659
0.78,0.712884455976924
0.79,0.718614041937026
0.8,0.7240952785265
0.81,0.730539507365011
0.82,0.736551021236082
0.83,0.741279963207255
0.84,0.745828598485978
0.85,0.750770015552284
0.86,0.754946546085516
0.87,0.75794198135677
0.88,0.760819180707983
0.89,0.764105988445095
0.9,0.767556305870788
0.91,0.771065778564722
0.92,0.774321669851499
0.93,0.778051520770715
0.94,0.781810115356974
0.95,0.7858234210457
0.96,0.790437474205753
0.97,0.795000653704141
0.98,0.798272517720799
0.99,0.800535260709643
1,0.803066371171046
1.01,0.805447746111103
1.02,0.807865665579371
1.03,0.81115256294219
1.04,0.815916069385281
1.05,0.820947709172993
1.06,0.826784129591312
1.07,0.833413198784345
1.08,0.839497654101986
1.09,0.844878782017582
1.1,0.849731869360431
1.11,0.856297586265249
1.12,0.861939910923212
1.13,0.866997781474138
1.14,0.871474873640056
1.15,0.875057897310634
1.16,0.878016706206775
1.17,0.881324239306475
1.18,0.883951388603736
1.19,0.886552992383609
1.2,0.889212872690013
1.21,0.892050990397227
1.22,0.894779434721666
1.23,0.898190221909274
1.24,0.902757079274412
1.25,0.907850575824547
1.26,0.912795143674366
1.27,0.917257819771846
1.28,0.920512345335149
1.29,0.923147950073152
1.3,0.925342302283575
1.31,0.92718302857023
1.32,0.929005133599321
1.33,0.930904679152024
1.34,0.93278200940873
1.35,0.934448368724653
1.36,0.935699119698112
1.37,0.936933671420806
1.38,0.938109978286528
1.39,0.939319434098963
1.4,0.94063072837497
1.41,0.941793583851137
1.42,0.943552650013143
1.43,0.945304812376667
1.44,0.946693803565347
1.45,0.948311254491099
1.46,0.949608550281666
1.47,0.950928564989633
1.48,0.952673075325464
1.49,0.954229446542293
1.5,0.955460111577417
1.51,0.956451275558843
1.52,0.957475028238379
1.53,0.958560904122931
1.54,0.959591646281981
1.55,0.960730000009627
1.56,0.961844114040996
1.57,0.962999128973074
1.58,0.964037395739727
1.59,0.965295328406615
1.6,0.966639793576045
1.61,0.967810488765287
1.62,0.968784345348566
1.63,0.969735387843443
1.64,0.970504454336911
1.65,0.971003342742741
1.66,0.971437433509359
1.67,0.971985519451475
1.68,0.972539929408296
1.69,0.973241100293454
1.7,0.974021182246721
1.71,0.974666845901331
1.72,0.975090922806563
1.73,0.975377832067298
1.74,0.975641988203882
1.75,0.975973210122185
1.76,0.976331015237283
1.77,0.976663235839979
1.78,0.976939665647403
1.79,0.977137381539027
1.8,0.977299452445865
1.81,0.97746878938143
1.82,0.977653260234888
1.83,0.977877496193809
1.84,0.978156570515519
1.85,0.978419029556032
1.86,0.978662912066236
1.87,0.978871083945177
1.88,0.979036829320702
1.89,0.979228344877081
1.9,0.979365475214303
1.91,0.979463466879367
1.92,0.979553750219564
1.93,0.979616756603025
1.94,0.979680253814664
1.95,0.97975666810419
1.96,0.979860119955917
1.97,0.979943146121254
1.98,0.980021502884252
1.99,0.980089534081887
2,0.98014951847315
2.01,0.980192735845224
2.02,0.980235657422933
2.03,0.980288885359489
2.04,0.980331960916223
2.05,0.980377182546296
2.06,0.980423689814678
2.07,0.98047207016923
2.08,0.980507846721965
2.09,0.980533392522359
2.1,0.980550446868089
2.11,0.980569990492354
2.12,0.980589633720159
2.13,0.980612940809602
2.14,0.98063045827482
2.15,0.980645226141806
2.16,0.980663142099238
2.17,0.980678334831034
2.18,0.980694245583001
2.19,0.980713204788733
2.2,0.980739195326078
2.21,0.980771900739197
2.22,0.980800905936754
2.23,0.980828986449145
2.24,0.980853799707547
2.25,0.980877314292925
2.26,0.98090025341077
2.27,0.980921634065376
2.28,0.980944683398326
2.29,0.980968291041793
2.3,0.98099378306911
2.31,0.981016726114927
2.32,0.981038007516027
2.33,0.981062963299041
2.34,0.98108668241509
2.35,0.981110936480245
2.36,0.981132547955379
2.37,0.981151844422901
2.38,0.981166406572687
2.39,0.981175391075919
2.4,0.981183790002537
2.41,0.981191572614051
2.42,0.981199616612385
2.43,0.981207280456038
2.44,0.981216165259775
2.45,0.981226820143503
2.46,0.981238048050692
2.47,0.981250952395285
2.48,0.981272205210969
2.49,0.981288521921138
2.5,0.981302671713639
2.51,0.981318233045003
2.52,0.981337219782156
2.53,0.981359431975052
2.54,0.981381260054837
2.55,0.981400779916158
2.56,0.981414166762501
2.57,0.981426166950747
2.58,0.981435182814182
2.59,0.981441350144241
2.6,0.981447347447435
2.61,0.981452773736708
2.62,0.981457082963902
2.63,0.981461078698521
2.64,0.981465233419054
2.65,0.981468600839606
2.66,0.981471563975796
2.67,0.981474441893946
2.68,0.981477945288692
2.69,0.981482049578418
2.7,0.981488293771031
2.71,0.981495004756019
2.72,0.981501297082242
2.73,0.981505601898094
2.74,0.981510061341642
2.75,0.981516167974119
2.76,0.981522102267698
2.77,0.981527728415194
2.78,0.9815337692702
2.79,0.981541662430778
2.8,0.981549662833658
2.81,0.981557848554862
2.82,0.981564084136845
2.83,0.981570519146913
2.84,0.981577460142397
2.85,0.981586584093036
2.86,0.981598219280305
2.87,0.981615733426961
2.88,0.981637540482006
2.89,0.98165855046296
2.9,0.981679143144335
2.91,0.981699467061929
2.92,0.981725977640704
2.93,0.981753723886636
2.94,0.981777844210043
2.95,0.981804382075599
2.96,0.981828245783067
2.97,0.981848588474159
2.98,0.981871225983461
2.99,0.981899201755266
3,0.981921875410119
3.01,0.981945063966406
3.02,0.981973270435153
3.03,0.982001621734211
3.04,0.98203195594455
3.05,0.982062472068022
3.06,0.982087852255552
3.07,0.982106746997479
3.08,0.982127696618467
3.09,0.982143029656489
3.1,0.982156855062276
3.11,0.982169584586028
3.12,0.982181390651742
3.13,0.982193382262712
3.14,0.982207603933196
3.15,0.98222391714471
3.16,0.982241084634376
3.17,0.982260289881148
3.18,0.982280045788204
3.19,0.98230113382359
3.2,0.982321108549505
3.21,0.982339980472422
3.22,0.982353365266554
3.23,0.98236717179177
3.24,0.982383329197662
3.25,0.982402164910725
3.26,0.982422593384351
3.27,0.982441175676042
3.28,0.982456663939464
3.29,0.982471536596716
3.3,0.982486521155961
3.31,0.982502923007959
3.32,0.982515309067489
3.33,0.982530094973014
3.34,0.982547069674452
3.35,0.982562053152973
3.36,0.982575625043945
3.37,0.982590356392379
3.38,0.982606034747099
3.39,0.982622715011911
3.4,0.982639659889629
3.41,0.982659175260565
3.42,0.982678099479229
3.43,0.982695182425779
3.44,0.982713359252381
3.45,0.982729763912456
3.46,0.982745724714695
3.47,0.982758436785632
3.48,0.982770188596172
3.49,0.982783545462886
3.5,0.982800255023698
3.51,0.982816130479769
3.52,0.98283182021129
3.53,0.98284784572466
3.54,0.982861085274955
3.55,0.982874262096298
3.56,0.982887776304567
3.57,0.982901606721265
3.58,0.982914316316857
3.59,0.982924682955827
3.6,0.982932766126476
3.61,0.982940796203662
3.62,0.982947227683069
3.63,0.982954122735746
3.64,0.982960943999724
3.65,0.982966844217496
3.66,0.98297466320927
3.67,0.98298372245904
3.68,0.982993603018461
3.69,0.983005627657826
3.7,0.983020344228996
3.71,0.983035274790201
3.72,0.983048623994195
3.73,0.983060050422945
3.74,0.98307193510963
3.75,0.983083936972181
3.76,0.983098706473252
3.77,0.98311919478208
3.78,0.983140129714855
3.79,0.983156253169062
3.8,0.983172088089547
3.81,0.983188018676533
3.82,0.983204778726023
3.83,0.983221350087966
3.84,0.98323603448367
3.85,0.983252162175036
3.86,0.983266388408807
3.87,0.983280999809906
3.88,0.983295955393909
3.89,0.983318212498775
3.9,0.983338546481473
3.91,0.983358659504813
3.92,0.983383063409541
3.93,0.983402650045693
3.94,0.983415310036956
3.95,0.983424191746543
3.96,0.983430924449128
3.97,0.983436399434313
3.98,0.983442898016592
3.99,0.983450427266303
4,0.983458069318202
4.01,0.983464797498013
4.02,0.983470942578886
4.03,0.983475991229487
4.04,0.983481540202161
4.05,0.983489338599265
4.06,0.983499281988523
4.07,0.983507286072424
4.08,0.983515051627762
4.09,0.983523024435882
4.1,0.983532649331318
4.11,0.983549080605707
4.12,0.983570915870316
4.13,0.983594941216147
4.14,0.983621085413247
4.15,0.983648740951397
4.16,0.983678780840492
4.17,0.983719331499659
4.18,0.983760493037731
4.19,0.983803819209519
4.2,0.983832857778648
4.21,0.983864972219948
4.22,0.983888819430206
4.23,0.983909120301731
4.24,0.983927761872464
4.25,0.98394484659808
4.26,0.983957786073144
4.27,0.983969657279934
4.28,0.983982771635383
4.29,0.983999775172091
4.3,0.984022443302169
4.31,0.984044647037493
4.32,0.984067286839374
4.33,0.984088674643479
4.34,0.984109388629262
4.35,0.984127330079635
4.36,0.984141439542537
4.37,0.984155381968342
4.38,0.98417049981454
4.39,0.984184967873881
4.4,0.984203265752626
4.41,0.984224136143698
4.42,0.984238560062831
4.43,0.984250847099178
4.44,0.984263871793153
4.45,0.984280912735583
4.46,0.984303048971867
4.47,0.984326833746363
4.48,0.984351439684509
4.49,0.984381056647156
4.5,0.984408366623194
4.51,0.984435430861315
4.52,0.984466072181204
4.53,0.984495611991217
4.54,0.984524341682411
4.55,0.984555021064509
4.56,0.98459211637153
4.57,0.984625752403025
4.58,0.984656668949908
4.59,0.984686297167915
4.6,0.984713298376135
4.61,0.984736143786464
4.62,0.984763586922158
4.63,0.98478978434578
4.64,0.984815325894684
4.65,0.984837042513217
4.66,0.984854193326455
4.67,0.984872646308716
4.68,0.984889207607226
4.69,0.984904038605215
4.7,0.984919944196779
4.71,0.984934338399743
4.72,0.984945754628394
4.73,0.984957989824103
4.74,0.984973599465915
4.75,0.984993041554501
4.76,0.985016356444697
4.77,0.985037161367638
4.78,0.985056941340713
4.79,0.985075494594232
4.8,0.985095809777473
4.81,0.985114096857172
4.82,0.985132718104581
4.83,0.985153962649762
4.84,0.985174533115824
4.85,0.98519499586038
4.86,0.985213215155676
4.87,0.98523499577896
4.88,0.985257069864637
4.89,0.985278432530312
4.9,0.985303486565836
4.91,0.985328128800215
4.92,0.985352435175984
4.93,0.985379654249691
4.94,0.985401652603184
4.95,0.985427106177446
4.96,0.985444237774885
4.97,0.985456379318446
4.98,0.985467747676209
4.99,0.985481490705663
5,0.985500981988545
5.01,0.985521604803798
5.02,0.985549911292005
5.03,0.985579600222361
5.04,0.985614809416847
5.05,0.985653069647305
5.06,0.985694672680795
5.07,0.985736634312923
5.08,0.985778553948157
5.09,0.985808860445119
5.1,0.985834672030183
5.11,0.98585963265791
5.12,0.985889448663412
5.13,0.98591595728891
5.14,0.985943368388804
5.15,0.985971040071645
5.16,0.985993146045776
5.17,0.986019123036033
5.18,0.986043272042657
5.19,0.986065423408601
5.2,0.986087193648716
5.21,0.986106552153596
5.22,0.986124706279407
5.23,0.986138919984421
5.24,0.98614979911768
5.25,0.986157278349883
5.26,0.98616257599609
5.27,0.986168308267029
5.28,0.986175449269315
5.29,0.986182503925339
5.3,0.986188825188279
5.31,0.986194512114515
5.32,0.986199705953913
5.33,0.986205359680105
5.34,0.986210669776793
5.35,0.98621762882072
5.36,0.986225006748105
5.37,0.986232755418295
5.38,0.986240858807928
5.39,0.98625024568129
5.4,0.986258023859833
5.41,0.986265563608673
5.42,0.986273204329048
5.43,0.986282575797958
5.44,0.986296492165307
5.45,0.986309483415975
5.46,0.986321787267533
5.47,0.986333590015454
5.48,0.986345747781437
5.49,0.986356565332718
5.5,0.986366769273747
5.51,0.986374530881873
5.52,0.986380195610143
5.53,0.986384305585146
5.54,0.986388873934822
5.55,0.986393382405789
5.56,0.986398004640961
5.57,0.986402651691721
5.58,0.986406612186836
5.59,0.986410328129273
5.6,0.986413619915303
5.61,0.986417345825451
5.62,0.986421719407196
5.63,0.986427300328645
5.64,0.986433181004219
5.65,0.986438061246397
5.66,0.986442091952474
5.67,0.98644585560281
5.68,0.98644936047866
5.69,0.986452362684604
5.7,0.986454662989753
5.71,0.98645696587691
5.72,0.986459348029522
5.73,0.98646223996955
5.74,0.986465685317788
5.75,0.986468480415974
5.76,0.986471590962291
5.77,0.986475128229767
5.78,0.986478777128736
5.79,0.98648142973659
5.8,0.986484423997876
5.81,0.9864874980314
5.82,0.986490328124279
5.83,0.986493216689257
5.84,0.986495950092665
5.85,0.986498680671694
5.86,0.986501529046647
5.87,0.986505055097033
5.88,0.986508495355359
5.89,0.986512286305962
5.9,0.986516180525196
5.91,0.986520068727939
5.92,0.986524922892816
5.93,0.986529605285161
5.94,0.986534424201697
5.95,0.986539904539016
5.96,0.986544760909348
5.97,0.986549361530964
5.98,0.986554338431917
5.99,0.986559420450797
6,0.986563714372401
6.01,0.986568959778174
6.02,0.986574631440335
6.03,0.986581342026376
6.04,0.986588165235797
6.05,0.986595089648806
6.06,0.98660222623829
6.07,0.986609384284839
6.08,0.986616177254071
6.09,0.986622874315128
6.1,0.986630597371115
6.11,0.986640036976631
6.12,0.986648796547916
6.13,0.986658735753199
6.14,0.986669624088063
6.15,0.986681079764221
6.16,0.98669386505773
6.17,0.986708763863524
6.18,0.986727808607904
6.19,0.986748026411591
6.2,0.986766567178288
6.21,0.986789706692418
6.22,0.986817733863296
6.23,0.986848343016241
6.24,0.986876165008559
6.25,0.986913275890711
6.26,0.986955023477638
6.27,0.986985573214472
6.28,0.987011305856801
6.29,0.987034942854431
6.3,0.987061021369558
6.31,0.987082354180657
6.32,0.987100364604521
6.33,0.987115486731002
6.34,0.987130112599172
6.35,0.987144632709068
6.36,0.987159548232764
6.37,0.987174228324333
6.38,0.987188540867924
6.39,0.987201297280441
6.4,0.987213904041984
6.41,0.987226341980326
6.42,0.987237569546777
6.43,0.987247725455138
6.44,0.987260193617587
6.45,0.987272128724151
6.46,0.987291217827322
6.47,0.987312241987379
6.48,0.987328370952498
6.49,0.987340197745015
6.5,0.987351829984617
6.51,0.987363533266174
6.52,0.987376173785876
6.53,0.987391422113071
6.54,0.987411016868241
6.55,0.98743154214415
6.56,0.987447755531814
6.57,0.987462327416276
6.58,0.987477163800326
6.59,0.987492711291721
6.6,0.987507683676956
6.61,0.987524564073444
6.62,0.98754493013977
6.63,0.987564476626489
6.64,0.987585398828054
6.65,0.987602379553471
6.66,0.987618302164025
6.67,0.987632665653807
6.68,0.987647023178159
6.69,0.987661782419336
6.7,0.987681876325229
6.71,0.987706533904143
6.72,0.987734705773592
6.73,0.987761125967891
6.74,0.987784631943652
6.75,0.987800143866481
6.76,0.987811334390758
6.77,0.987821389023431
6.78,0.987830459493941
6.79,0.98784127715915
6.8,0.98785157296371
6.81,0.987862885026234
6.82,0.987872580921703
6.83,0.987882944495868
6.84,0.987891962102879
6.85,0.987900386263341
6.86,0.987907344447339
6.87,0.987912564322621
6.88,0.98791727193217
6.89,0.987921921768765
6.9,0.987927618885249
6.91,0.987932872859048
6.92,0.987937879206976
6.93,0.987942223250338
6.94,0.98794590996557
6.95,0.987949815804807
6.96,0.987953028299474
6.97,0.987955806545686
6.98,0.987958208800499
6.99,0.987960584218002
7,0.987963397377916
7.01,0.987966316351541
7.02,0.987968214986046
7.03,0.987969569342073
7.04,0.987970874573625
7.05,0.987972021925089
7.06,0.987973275752514
7.07,0.987974463119025
7.08,0.987975512380526
7.09,0.987976261947159
7.1,0.987976891397854
7.11,0.987977439960841
7.12,0.987978079348024
7.13,0.987978740020986
7.14,0.987979429648478
7.15,0.98798025627104
7.16,0.987981008162789
7.17,0.98798201904941
7.18,0.987983056463947
7.19,0.987984018279535
7.2,0.987985094788812
7.21,0.98798630652166
7.22,0.987987689840447
7.23,0.987989240763085
7.24,0.98799084842035
7.25,0.987992650810455
7.26,0.987995034310798
7.27,0.987997585069004
7.28,0.988000387436739
7.29,0.988003619121465
7.3,0.988006375808592
7.31,0.988008647877743
7.32,0.988010638532396
7.33,0.988012105374023
7.34,0.988013090732652
7.35,0.988014039428782
7.36,0.988014762572189
7.37,0.98801541137644
7.38,0.988016192682336
7.39,0.988016956132961
7.4,0.988017814634086
7.41,0.988018911084779
7.42,0.988020176696527
7.43,0.988021344758991
7.44,0.988022623192415
7.45,0.988023956927642
7.46,0.988025367588649
7.47,0.988026973033329
7.48,0.988028677034716
7.49,0.988030115100295
7.5,0.988031174949398
7.51,0.988032303105846
7.52,0.988033526322157
7.53,0.988034381084996
7.54,0.98803514081239
7.55,0.988036077061806
7.56,0.988037036157568
7.57,0.988038356106409
7.58,0.98803988865186
7.59,0.988041487533661
7.6,0.988043158415482
7.61,0.98804504998969
7.62,0.988046823915397
7.63,0.988048797192706
7.64,0.988050473664897
7.65,0.988052453772757
7.66,0.988054421586894
7.67,0.98805581123745
7.68,0.98805702405051
7.69,0.988058242039732
7.7,0.988059487538785
7.71,0.988060841581169
7.72,0.988061870666139
7.73,0.988062786980308
7.74,0.988063740053288
7.75,0.988064805541593
7.76,0.988065718152507
7.77,0.988066811749615
7.78,0.988067908079835
7.79,0.988069195884387
7.8,0.98807051241108
7.81,0.988071481589316
7.82,0.988072507143541
7.83,0.988073770382386
7.84,0.988075001301802
7.85,0.988076289358981
7.86,0.988077578990186
7.87,0.988078664632527
7.88,0.98807966946154
7.89,0.988080712530584
7.9,0.988081559121603
7.91,0.988082271668419
7.92,0.98808293314112
7.93,0.988083553536754
7.94,0.988084103126232
7.95,0.988084732725997
7.96,0.98808537123317
7.97,0.988086002101378
7.98,0.988086608823925
7.99,0.988087211021396
8,0.988087803004462
8.01,0.988088389579757
8.02,0.988088857882277
8.03,0.988089300992534
8.04,0.988089783550964
8.05,0.98809034728263
8.06,0.988090934720055
8.07,0.988091508261766
8.08,0.988092120508276
8.09,0.988092900643998
8.1,0.988093590134649
8.11,0.988094190555636
8.12,0.988094763919097
8.13,0.988095306654584
8.14,0.988095773481471
8.15,0.988096217559421
8.16,0.988096595621351
8.17,0.98809700485795
8.18,0.988097331123887
8.19,0.988097673079618
8.2,0.988098075902755
8.21,0.988098582426662
8.22,0.988099084537461
8.23,0.988099500775804
8.24,0.988099963568082
8.25,0.988100416230041
8.26,0.988101067885938
8.27,0.988101670678079
8.28,0.988102168682273
8.29,0.988102700619494
8.3,0.988103298336746
8.31,0.988103784853663
8.32,0.988104172212764
8.33,0.988104517243468
8.34,0.988104844747687
8.35,0.988105135943113
8.36,0.98810546200913
8.37,0.988105873069997
8.38,0.988106428611926
8.39,0.988107214889895
8.4,0.988108265910441
8.41,0.988109720175463
8.42,0.988111277379424
8.43,0.988112951160742
8.44,0.988114590449493
8.45,0.988115801880131
8.46,0.988116755762444
8.47,0.988117833853306
8.48,0.988118817476716
8.49,0.988119871330267
8.5,0.988120837684304
8.51,0.988121924440924
8.52,0.988122793404047
8.53,0.988123591774132
8.54,0.988124292099562
8.55,0.988124867191115
8.56,0.988125329341666
8.57,0.988125795953258
8.58,0.988126368535215
8.59,0.988127050537162
8.6,0.988127684709631
8.61,0.988128312256213
8.62,0.988128712456049
8.63,0.988129066236957
8.64,0.988129410645447
8.65,0.988129723843374
8.66,0.988129963808044
8.67,0.988130201120753
8.68,0.988130414066543
8.69,0.988130715268958
8.7,0.988131002450963
8.71,0.988131238334861
8.72,0.988131379862202
8.73,0.988131530811266
8.74,0.988131699391831
8.75,0.9881319011057
8.76,0.988132091652281
8.77,0.988132260973429
8.78,0.988132422756975
8.79,0.988132594381057
8.8,0.988132826756088
8.81,0.988133084249454
8.82,0.988133358598014
8.83,0.98813360409289
8.84,0.988133835743173
8.85,0.988134081820367
8.86,0.988134401936343
8.87,0.988134649260045
8.88,0.988134952348731
8.89,0.988135241127886
8.9,0.988135579949119
8.91,0.988135930345797
8.92,0.98813645332626
8.93,0.988137064193363
8.94,0.988137712025286
8.95,0.988138278794857
8.96,0.98813875626469
8.97,0.988139241494007
8.98,0.988139590483808
8.99,0.988139982690296
9,0.988140455781533
9.01,0.988140949047379
9.02,0.988141481477757
9.03,0.988141856390984
9.04,0.98814218027635
9.05,0.98814249215139
9.06,0.988142784804393
9.07,0.988143072504497
9.08,0.988143412505075
9.09,0.988143777423968
9.1,0.988144170597791
9.11,0.988144560345379
9.12,0.988144878282718
9.13,0.988145184265884
9.14,0.988145500580726
9.15,0.988145849249842
9.16,0.988146193573335
9.17,0.988146485703125
9.18,0.988146734129491
9.19,0.988147000096798
9.2,0.988147242420907
9.21,0.988147473083291
9.22,0.988147688024526
9.23,0.988147920492639
9.24,0.988148169014724
9.25,0.988148402515985
9.26,0.988148555970391
9.27,0.988148674757605
9.28,0.988148790823762
9.29,0.988148885304802
9.3,0.988149011753718
9.31,0.988149139336131
9.32,0.988149293669401
9.33,0.988149439071464
9.34,0.98814960929161
9.35,0.988149818814618
9.36,0.988150097421712
9.37,0.988150374201767
9.38,0.988150600205155
9.39,0.988150845729234
9.4,0.988151141334911
9.41,0.988151406005222
9.42,0.988151642793162
9.43,0.9881518716024
9.44,0.988152111127522
9.45,0.988152366764079
9.46,0.98815254726185
9.47,0.988152722813104
9.48,0.988152939235293
9.49,0.988153152944693
9.5,0.988153382598751
9.51,0.988153598271522
9.52,0.988153855285875
9.53,0.98815411746211
9.54,0.988154319283296
9.55,0.988154508387602
9.56,0.988154722197162
9.57,0.988154982596229
9.58,0.988155256371846
9.59,0.988155520893416
9.6,0.988155782553929
9.61,0.988156003074266
9.62,0.988156236223116
9.63,0.988156427217537
9.64,0.988156604238265
9.65,0.988156797849067
9.66,0.988157009055312
9.67,0.988157179908237
9.68,0.988157380209614
9.69,0.988157551016402
9.7,0.988157733515053
9.71,0.9881578768869
9.72,0.988158024990147
9.73,0.988158193234226
9.74,0.988158369126858
9.75,0.98815856876903
9.76,0.988158766724571
9.77,0.98815898709093
9.78,0.988159236237472
9.79,0.988159472992024
9.8,0.988159711479619
9.81,0.988159993020309
9.82,0.988160302290247
9.83,0.988160542919822
9.84,0.988160784625269
9.85,0.98816102290831
9.86,0.988161219009572
9.87,0.988161408315022
9.88,0.988161592488525
9.89,0.988161790385437
9.9,0.988161975665886
9.91,0.988162145015167
9.92,0.988162324399374
9.93,0.98816249929312
9.94,0.988162632286237
9.95,0.988162743017182
9.96,0.988162834425907
9.97,0.988162920814517
9.98,0.988163018660478
9.99,0.988163096150536
10,0.988163162028165
10.01,0.988163223649316
10.02,0.988163286038508
10.03,0.988163361427227
10.04,0.988163433648572
10.05,0.988163514235419
10.06,0.988163581069602
10.07,0.988163638364236
10.08,0.988163686393013
10.09,0.988163742337935
10.1,0.988163812304009
10.11,0.988163898431516
10.12,0.988163992759705
10.13,0.988164099362114
10.14,0.98816420649187
10.15,0.988164295244271
10.16,0.98816438275191
10.17,0.988164474913705
10.18,0.988164542233144
10.19,0.988164605848414
10.2,0.9881646718269
10.21,0.98816474662817
10.22,0.988164810762417
10.23,0.988164861686234
10.24,0.988164907781112
10.25,0.988164947124478
10.26,0.988164978518814
10.27,0.988165008038807
10.28,0.988165036283141
10.29,0.988165065971648
10.3,0.98816508953019
10.31,0.98816510531462
10.32,0.988165118116825
10.33,0.988165131175903
10.34,0.988165145836304
10.35,0.988165158921666
10.36,0.988165171542218
10.37,0.988165184219013
10.38,0.988165196168465
10.39,0.988165210264119
10.4,0.988165224521104
10.41,0.988165240461513
10.42,0.988165259068226
10.43,0.988165279713382
10.44,0.988165296235402
10.45,0.988165311731163
10.46,0.988165325230346
10.47,0.988165338561238
10.48,0.988165348526924
10.49,0.988165356438393
10.5,0.988165365045762
10.51,0.988165376108644
10.52,0.988165389094727
10.53,0.988165401398618
10.54,0.988165417391781
10.55,0.988165438329246
10.56,0.988165465541918
10.57,0.988165499670903
10.58,0.988165532497265
10.59,0.988165567860773
10.6,0.988165605962759
10.61,0.98816564397757
10.62,0.988165685019856
10.63,0.988165717408072
10.64,0.988165744667467
10.65,0.988165774269163
10.66,0.988165806520804
10.67,0.988165840491908
10.68,0.988165878682648
10.69,0.988165919397732
10.7,0.988165961885685
10.71,0.988166007037547
10.72,0.988166048923054
10.73,0.988166077833196
10.74,0.988166103277518
10.75,0.988166125848271
10.76,0.988166145478951
10.77,0.988166165177462
10.78,0.988166185239312
10.79,0.988166206529315
10.8,0.988166228270521
10.81,0.988166252441967
10.82,0.988166274549767
10.83,0.988166299478092
10.84,0.988166323880964
10.85,0.98816634335929
10.86,0.988166362823932
10.87,0.988166391353927
10.88,0.98816642458214
10.89,0.988166462584788
10.9,0.988166519276737
10.91,0.988166579998167
10.92,0.988166631091378
10.93,0.988166685154703
10.94,0.988166737614361
10.95,0.988166787211015
10.96,0.988166840065053
10.97,0.988166892621423
10.98,0.988166950978538
10.99,0.98816700974854
11,0.988167073042486
11.01,0.988167131640786
11.02,0.988167181993533
11.03,0.988167241487139
11.04,0.988167298971166
11.05,0.988167357744959
11.06,0.988167404632555
11.07,0.988167448679788
11.08,0.988167496658595
11.09,0.988167562526948
11.1,0.988167641863015
11.11,0.988167726256556
11.12,0.988167804793097
11.13,0.988167904385167
11.14,0.988167993797084
11.15,0.988168094855727
11.16,0.988168192365445
11.17,0.988168276556638
11.18,0.988168366381812
11.19,0.988168463264339
11.2,0.988168569292529
11.21,0.988168736643071
11.22,0.988168917346568
11.23,0.988169081916089
11.24,0.988169207897276
11.25,0.988169361390845
11.26,0.988169594794448
11.27,0.988169871964193
11.28,0.988170207921455
11.29,0.988170540423639
11.3,0.988170812464807
11.31,0.988171156275404
11.32,0.988171571940306
11.33,0.98817202511716
11.34,0.988172494974685
11.35,0.988172859462963
11.36,0.988173197789433
11.37,0.988173521649729
11.38,0.988173706809508
11.39,0.98817384614964
11.4,0.98817398094985
11.41,0.98817410294536
11.42,0.988174202245629
11.43,0.988174294438537
11.44,0.98817436771423
11.45,0.988174426181676
11.46,0.988174488582566
11.47,0.988174547321769
11.48,0.988174603645721
11.49,0.988174659715395
11.5,0.988174719751986
11.51,0.988174779679211
11.52,0.988174828188798
11.53,0.988174875528475
11.54,0.988174933177809
11.55,0.988175003520593
11.56,0.988175063225104
11.57,0.988175125659688
11.58,0.988175189133275
11.59,0.98817526522479
11.6,0.988175354702052
11.61,0.988175460738832
11.62,0.988175567380482
11.63,0.98817566861765
11.64,0.988175758853365
11.65,0.988175830067383
11.66,0.9881758964497
11.67,0.988175968408245
11.68,0.98817604252936
11.69,0.988176118020547
11.7,0.988176179615092
11.71,0.988176240766474
11.72,0.988176294185644
11.73,0.988176342387749
11.74,0.988176380879932
11.75,0.988176414251209
11.76,0.988176446263764
11.77,0.988176477101284
11.78,0.988176510880572
11.79,0.988176541021392
11.8,0.988176570216187
11.81,0.988176598624897
11.82,0.988176636741424
11.83,0.988176669323227
11.84,0.988176693949365
11.85,0.98817671748019
11.86,0.988176737873345
11.87,0.988176757152483
11.88,0.988176777619584
11.89,0.988176801215191
11.9,0.988176825106012
11.91,0.988176847525303
11.92,0.988176873406418
11.93,0.988176902626214
11.94,0.988176937205756
11.95,0.98817698064228
11.96,0.988177022864065
11.97,0.988177078940925
11.98,0.988177131168297
11.99,0.988177186992241
12,0.988177246071934
12.01,0.988177343416388
12.02,0.988177455476536
12.03,0.988177579282525
12.04,0.988177728109201
12.05,0.988177878412347
12.06,0.988178011853389
12.07,0.988178118851448
12.08,0.98817821347332
12.09,0.988178296407103
12.1,0.988178404432561
12.11,0.988178538294549
12.12,0.988178654004511
12.13,0.988178759534575
12.14,0.988178879538731
12.15,0.988179016638511
12.16,0.98817919259544
12.17,0.988179405884901
12.18,0.988179591514739
12.19,0.98817977979588
12.2,0.988180013778333
12.21,0.988180337519874
12.22,0.988180643099503
12.23,0.988181009706
12.24,0.988181353913738
12.25,0.988181607804329
12.26,0.988181896943325
12.27,0.988182237135194
12.28,0.988182567412091
12.29,0.988182887279092
12.3,0.988183301283585
12.31,0.988183673269875
12.32,0.98818399255837
12.33,0.988184251438537
12.34,0.98818450645946
12.35,0.988184761392319
12.36,0.988185021738067
12.37,0.988185352785195
12.38,0.988185686703798
12.39,0.988186110278456
12.4,0.988186677526988
12.41,0.988187289902975
12.42,0.988187939841867
12.43,0.988188420139603
12.44,0.988189119421605
12.45,0.988189957048795
12.46,0.98819056428344
12.47,0.988191125165402
12.48,0.988191579007817
12.49,0.988191886546656
12.5,0.988192139160699
12.51,0.988192345610752
12.52,0.988192555149634
12.53,0.988192779444369
12.54,0.988193061059761
12.55,0.98819341010907
12.56,0.988193775220024
12.57,0.988194217568169
12.58,0.988194770977526
12.59,0.988195481670644
12.6,0.988196029772466
12.61,0.988196479797534
12.62,0.988196880395536
12.63,0.988197308986509
12.64,0.988197782319772
12.65,0.988198313172235
12.66,0.988198814616358
12.67,0.988199353640015
12.68,0.988199968635999
12.69,0.988200569272094
12.7,0.988201277016463
12.71,0.988202240359458
12.72,0.988203532602721
12.73,0.988205024250967
12.74,0.988206670470976
12.75,0.988208077100818
12.76,0.988209276021918
12.77,0.988210537779464
12.78,0.988211967221603
12.79,0.988213250972965
12.8,0.988214465169958
12.81,0.988215496213978
12.82,0.988216448427734
12.83,0.988217475281116
12.84,0.988218450162477
12.85,0.988219249619343
12.86,0.988219946520377
12.87,0.988220661632579
12.88,0.988221412191693
12.89,0.988222051246486
12.9,0.988222667851508
12.91,0.988223338430605
12.92,0.988223979397861
12.93,0.988224777133787
12.94,0.988225762065562
12.95,0.988226762887481
12.96,0.98822761222284
12.97,0.988228339167593
12.98,0.98822897954744
12.99,0.988229498674744
13,0.988229915910915
13.01,0.988230303026152
13.02,0.988230708440086
13.03,0.98823106648266
13.04,0.988231435848464
13.05,0.988231919075393
13.06,0.988232367811237
13.07,0.988232732175303
13.08,0.988233128899878
13.09,0.98823344975158
13.1,0.98823374674587
13.11,0.98823420785966
13.12,0.988234728528585
13.13,0.988235193779245
13.14,0.988235607936445
13.15,0.988236124459953
13.16,0.988236639926338
13.17,0.988237298979867
13.18,0.988238115508945
13.19,0.988239075623846
13.2,0.988240030765894
13.21,0.98824086088386
13.22,0.988241431074674
13.23,0.988241924166578
13.24,0.988242299321843
13.25,0.988242607717968
13.26,0.988242881031088
13.27,0.988243150295935
13.28,0.988243423877477
13.29,0.988243644327567
13.3,0.988243858537198
13.31,0.988244121850877
13.32,0.988244381262139
13.33,0.98824468524942
13.34,0.988244951187321
13.35,0.988245170866915
13.36,0.98824537301694
13.37,0.988245584137214
13.38,0.988245843155633
13.39,0.988246092252263
13.4,0.988246339207224
13.41,0.988246620733303
13.42,0.988246912680788
13.43,0.988247165035274
13.44,0.988247379951493
13.45,0.988247575330021
13.46,0.988247724790497
13.47,0.988247871614861
13.48,0.988248028351558
13.49,0.988248195065214
13.5,0.988248381767314
13.51,0.98824857782485
13.52,0.988248763364642
13.53,0.988248989441081
13.54,0.988249303574288
13.55,0.988249676388534
13.56,0.988250010870575
13.57,0.988250326618883
13.58,0.988250630598514
13.59,0.988250919670617
13.6,0.988251307936988
13.61,0.988251755393151
13.62,0.98825226381282
13.63,0.988252762698353
13.64,0.988253144142071
13.65,0.988253504819327
13.66,0.988253794399227
13.67,0.988254161685653
13.68,0.9882546626944
13.69,0.988255099876121
13.7,0.988255503759854
13.71,0.988256016521155
13.72,0.98825642958335
13.73,0.988256814294167
13.74,0.988257170179891
13.75,0.988257474317863
13.76,0.988257724961666
13.77,0.98825797070874
13.78,0.988258177142146
13.79,0.988258429566986
13.8,0.988258720345225
13.81,0.988259022835949
13.82,0.988259275703144
13.83,0.98825950085284
13.84,0.988259730618693
13.85,0.988259971253734
13.86,0.988260230196713
13.87,0.988260490729017
13.88,0.988260692595947
13.89,0.988260878346226
13.9,0.988261141952598
13.91,0.988261404100681
13.92,0.988261657498351
13.93,0.988261968991816
13.94,0.98826223752878
13.95,0.988262503957513
13.96,0.988262796974687
13.97,0.988263085341043
13.98,0.988263472691911
13.99,0.988263871863879
14,0.988264358910111
14.01,0.98826490670261
14.02,0.988265445155763
14.03,0.988266011507152
14.04,0.988266767183328
14.05,0.98826748580536
14.06,0.988268273916299
14.07,0.988269056657358
14.08,0.988269819973062
14.09,0.988270569296781
14.1,0.9882713812959
14.11,0.988272354295721
14.12,0.988273213291399
14.13,0.988274032570315
14.14,0.988274812495596
14.15,0.988275510544842
14.16,0.988276334293081
14.17,0.98827730850542
14.18,0.988278394232504
14.19,0.988279478285971
14.2,0.988280335707038
14.21,0.988281130621263
14.22,0.988281845915297
14.23,0.988282744740314
14.24,0.988283355467289
14.25,0.988283988052476
14.26,0.988284569375362
14.27,0.988285121769147
14.28,0.988285763613179
14.29,0.988286686229366
14.3,0.988288039357731
14.31,0.988289469735609
14.32,0.9882907713698
14.33,0.988292141131228
14.34,0.988293482377369
14.35,0.988294742657591
14.36,0.988296063688802
14.37,0.988297639872814
14.38,0.988298726636054
14.39,0.988299508625444
14.4,0.988300375911647
14.41,0.988301566411603
14.42,0.988302644521329
14.43,0.988303685751176
14.44,0.988304793396463
14.45,0.988305806698788
14.46,0.988306834390736
14.47,0.988307651853831
14.48,0.988308453810823
14.49,0.988309415668224
14.5,0.988310350199699
14.51,0.988311406788701
14.52,0.988312729497824
14.53,0.988313843302242
14.54,0.988314687111093
14.55,0.988315675840422
14.56,0.988316496623654
14.57,0.988317141981359
14.58,0.988317628110208
14.59,0.988318182680807
14.6,0.988318962868918
14.61,0.988319824131409
14.62,0.988320554154861
14.63,0.988321236901591
14.64,0.98832188948401
14.65,0.988322592815342
14.66,0.988323524023245
14.67,0.988324391028211
14.68,0.988325413055493
14.69,0.988326320260504
14.7,0.988327299957383
14.71,0.988328408750911
14.72,0.988329753964584
14.73,0.988330928052377
14.74,0.988331752442097
14.75,0.988332363449524
14.76,0.988332892129252
14.77,0.988333516447045
14.78,0.988334070928169
14.79,0.988334515719975
14.8,0.988334935675312
14.81,0.988335403735008
14.82,0.98833586099386
14.83,0.988336215405416
14.84,0.988336554941269
14.85,0.988336867781479
14.86,0.988337255989348
14.87,0.98833757697178
14.88,0.988337842747833
14.89,0.98833817625358
14.9,0.988338515273774
14.91,0.988338838220571
14.92,0.988339145363186
14.93,0.988339482931989
14.94,0.988339774329699
14.95,0.988340036402199
14.96,0.988340312865628
14.97,0.988340706364939
14.98,0.988341121955792
14.99,0.988341516325741
15,0.988341881097255
15.01,0.988342257534028
15.02,0.988342616761776
15.03,0.988342960079054
15.04,0.988343279299754
15.05,0.988343570511819
15.06,0.988343895796176
15.07,0.988344222326169
15.08,0.988344482823197
15.09,0.988344732016313
15.1,0.988344945980925
15.11,0.98834518212753
15.12,0.988345410244642
15.13,0.988345658360808
15.14,0.988345900222401
15.15,0.988346058767144
15.16,0.988346195606701
15.17,0.988346367568584
15.18,0.988346566442472
15.19,0.988346761212729
15.2,0.988346926255636
15.21,0.988347098879225
15.22,0.98834725868159
15.23,0.988347393333502
15.24,0.988347526802791
15.25,0.988347624980542
15.26,0.988347722461148
15.27,0.9883478810556
15.28,0.988348057358868
15.29,0.988348263948652
15.3,0.988348497225801
15.31,0.988348754419554
15.32,0.988349056647341
15.33,0.988349328101261
15.34,0.988349669318546
15.35,0.988349982729691
15.36,0.988350290652494
15.37,0.988350610296342
15.38,0.988350977792335
15.39,0.98835137515049
15.4,0.988351765317417
15.41,0.98835219251451
15.42,0.988352635256499
15.43,0.988353188813316
15.44,0.988353892526528
15.45,0.9883547475404
15.46,0.988355944233534
15.47,0.988357305564818
15.48,0.988358851975213
15.49,0.988360260337198
15.5,0.988361665112901
15.51,0.988363139154076
15.52,0.988365443412162
15.53,0.988368946502526
15.54,0.988372822485467
15.55,0.988376888188532
15.56,0.98838078611913
15.57,0.988384352021869
15.58,0.988387439954301
15.59,0.988388993661907
15.6,0.988390344951326
15.61,0.988391669375299
15.62,0.98839287760242
15.63,0.988394194040687
15.64,0.988395645652996
15.65,0.988397392407237
15.66,0.988398904399003
15.67,0.988400208727776
15.68,0.988402073181276
15.69,0.988404539508375
15.7,0.988406830393881
15.71,0.988409143397313
15.72,0.988411122274192
15.73,0.988412811715268
15.74,0.988414578649508
15.75,0.988416452220978
15.76,0.988418655539096
15.77,0.988421350733951
15.78,0.98842376815119
15.79,0.988426425524383
15.8,0.988428426120509
15.81,0.988430470752267
15.82,0.98843289800195
15.83,0.98843482571573
15.84,0.988436654981586
15.85,0.988438853711698
15.86,0.988440737822257
15.87,0.988442977770615
15.88,0.988446157895699
15.89,0.988449502129098
15.9,0.988453336944795
15.91,0.988456708219113
15.92,0.988460156583925
15.93,0.9884635173343
15.94,0.988466147522883
15.95,0.988468533412067
15.96,0.988470683693112
15.97,0.988473091597063
15.98,0.988475383830118
15.99,0.988477454015603
16,0.988479257007657
16.01,0.988481431366625
16.02,0.988483859139435
16.03,0.988486541346333
16.04,0.988489514308725
16.05,0.988492900357573
16.06,0.988496601799564
16.07,0.988499311085353
16.08,0.988502199298521
16.09,0.988505323330801
16.1,0.98850846512524
16.11,0.988512091488749
16.12,0.988516352023957
16.13,0.988520220607338
16.14,0.988524294292633
16.15,0.988528420256045
16.16,0.988532892462273
16.17,0.988536933190088
16.18,0.988542162069093
16.19,0.988549096269657
16.2,0.988557360433685
16.21,0.988565822960309
16.22,0.988576888116539
16.23,0.98858948664531
16.24,0.988603323231326
16.25,0.988621247143123
16.26,0.988645327485785
16.27,0.988667282952309
16.28,0.988698087556717
16.29,0.988735164089059
16.3,0.988771109859343
16.31,0.988806958802378
16.32,0.988849558553345
16.33,0.988894467644115
16.34,0.988940170667902
16.35,0.988978854509727
16.36,0.989016266390427
16.37,0.98904787013469
16.38,0.989084881035931
16.39,0.989126606038249
16.4,0.9891576589401
16.41,0.989179241788861
16.42,0.989201264347696
16.43,0.989231374899671
16.44,0.98926253992887
16.45,0.989289452821732
16.46,0.989322384917417
16.47,0.989366022345303
16.48,0.989407211137481
16.49,0.989435629905052
16.5,0.989456435476555
16.51,0.989476327977863
16.52,0.989493806207544
16.53,0.989508513749491
16.54,0.989523743357776
16.55,0.98953933939188
16.56,0.989552626947309
16.57,0.989562535708046
16.58,0.989572500835275
16.59,0.989584010343452
16.6,0.989596929658947
16.61,0.989614170130117
16.62,0.989636705629755
16.63,0.989666255973866
16.64,0.989701180121352
16.65,0.989738019304402
16.66,0.98979032408018
16.67,0.989848494548138
16.68,0.989911341157001
16.69,0.989979173448718
16.7,0.990051072531291
16.71,0.990128454624041
16.72,0.990209210940224
16.73,0.99029585584193
16.74,0.990399533784374
16.75,0.990507517245725
16.76,0.990617357236266
16.77,0.990726581827616
16.78,0.99083852177917
16.79,0.990955230792464
16.8,0.991116623941288
16.81,0.991309385262253
16.82,0.991496790163357
16.83,0.991670420637039
16.84,0.991833657500809
16.85,0.992012566604646
16.86,0.992162249709503
16.87,0.992280368397233
16.88,0.992381216831096
16.89,0.992488917938573
16.9,0.992629565510459
16.91,0.992744146634939
16.92,0.992837272260016
16.93,0.992928038875218
16.94,0.993011367766567
16.95,0.993083408613741
16.96,0.993138060952686
16.97,0.993185194372925
16.98,0.993239001748379
16.99,0.99330494066963
17,0.99338313258042
17.01,0.993454751684636
17.02,0.993553361063468
17.03,0.993639385682893
17.04,0.99369916396418
17.05,0.993740704259938
17.06,0.993781929062395
17.07,0.993830493082849
17.08,0.993887184240044
17.09,0.993952436089878
17.1,0.994012601744529
17.11,0.994084412066489
17.12,0.994168064109633
17.13,0.994236538008521
17.14,0.994290111673633
17.15,0.994346153405642
17.16,0.994404512883028
17.17,0.994478643362213
17.18,0.994561532971735
17.19,0.99464782667236
17.2,0.994739378678529
17.21,0.994811786762584
17.22,0.994896213505779
17.23,0.994984261935504
17.24,0.995067572300529
17.25,0.995154280050639
17.26,0.995246795272589
17.27,0.995316096932249
17.28,0.995369888294902
17.29,0.995419635846686
17.3,0.995461009555923
17.31,0.995496460447123
17.32,0.995535149891046
17.33,0.995565031839276
17.34,0.995594407106438
17.35,0.995626155269444
17.36,0.995666781576956
17.37,0.995708731539687
17.38,0.995769689257437
17.39,0.995827713344582
17.4,0.995889030632323
17.41,0.995950369554573
17.42,0.996017045993063
17.43,0.996074559179209
17.44,0.996125187429765
17.45,0.996167403600677
17.46,0.996209059913401
17.47,0.996254256972256
17.48,0.99629548939209
17.49,0.996332950363875
17.5,0.996360063058542
17.51,0.996384495299329
17.52,0.996404684874607
17.53,0.996419672237255
17.54,0.996435193915029
17.55,0.996449517692073
17.56,0.996465545892906
17.57,0.996481321595227
17.58,0.996501640854281
17.59,0.996523133974612
17.6,0.99654629552397
17.61,0.996567942141329
17.62,0.996590396396409
17.63,0.996616311890694
17.64,0.996644494217844
17.65,0.996674186371551
17.66,0.996718678525021
17.67,0.996772949209706
17.68,0.996843483702877
17.69,0.996913224659357
17.7,0.996972669655516
17.71,0.997012345630604
17.72,0.99704766423747
17.73,0.997099786314113
17.74,0.997161187448286
17.75,0.997243424583885
17.76,0.997337690129839
17.77,0.997435106940113
17.78,0.997526535949402
17.79,0.99761235643874
17.8,0.997695101705713
17.81,0.997778522302186
17.82,0.997853184146269
17.83,0.99791588097604
17.84,0.997964142300129
17.85,0.998007958509311
17.86,0.998056119498
17.87,0.998122807357471
17.88,0.99818170455834
17.89,0.998243371787632
17.9,0.998325294935376
17.91,0.998410714415084
17.92,0.99847403112278
17.93,0.998536579496677
17.94,0.998620452615923
17.95,0.998700658643095
17.96,0.998774908275803
17.97,0.99884080134087
17.98,0.998910137325544
17.99,0.99896893475617
18,0.999029601141976
18.01,0.999100877118087
18.02,0.999197185875643
18.03,0.999297732594335
18.04,0.999409545251603
18.05,0.999540447087364
18.06,0.999652340874215
18.07,0.999763217988888
18.08,0.999859444422615
18.09,0.999946502639493
18.1,1.00003563078841
18.11,1.0001361753496
18.12,1.00023803496287
18.13,1.00030902193099
18.14,1.00038073998043
18.15,1.00045188546927
18.16,1.00054201726789
18.17,1.00064926785254
18.18,1.00076514032432
18.19,1.00094009046912
18.2,1.00111724252195
18.21,1.00132378193634
18.22,1.00156731966655
18.23,1.00183051024557
18.24,1.00208504647658
18.25,1.00236227510512
18.26,1.00262823400994
18.27,1.0028654414393
18.28,1.00307016958557
18.29,1.00332212872942
18.3,1.00355058502112
18.31,1.00378578681881
18.32,1.00396755206848
18.33,1.00415695195905
18.34,1.00433829580682
18.35,1.00449803748986
18.36,1.00466070204763
18.37,1.0049567800685
18.38,1.00526814650706
18.39,1.00562780691626
18.4,1.00596533452556
18.41,1.00633267153684
18.42,1.00672739916309
18.43,1.00720215684358
18.44,1.00784165455978
18.45,1.00880536130697
18.46,1.00974722012544
18.47,1.01076248501053
18.48,1.01176802356264
18.49,1.01278578302868
18.5,1.01422341550186
18.51,1.01586967835531
18.52,1.01753596191674
18.53,1.01871282179299
18.54,1.01955404038932
18.55,1.02048767932205
18.56,1.02144256701965
18.57,1.02229263735957
18.58,1.0234611709297
18.59,1.02500681131207
18.6,1.02688167790462
18.61,1.02907187821138
18.62,1.03184559917147
18.63,1.03513391014035
18.64,1.03882351965473
18.65,1.04252578517373
18.66,1.04579515409244
18.67,1.0491723127464
18.68,1.0519536319092
18.69,1.05457737935819
18.7,1.05752862921662
18.71,1.06020236327789
18.72,1.06234654374776
18.73,1.06398599783891
18.74,1.0656196369035
18.75,1.06726216082165
18.76,1.06896055073127
18.77,1.07066122145727
18.78,1.07213930274015
18.79,1.07359133429664
18.8,1.07508618672691
18.81,1.076379454017
18.82,1.07783493399899
18.83,1.07914979091976
18.84,1.08036106812917
18.85,1.08167994408489
18.86,1.08317357374317
18.87,1.08470789409868
18.88,1.08632374017901
18.89,1.0879082100614
18.9,1.08943867709612
18.91,1.09151122160849
18.92,1.0939118241412
18.93,1.09602804608222
18.94,1.0978609003502
18.95,1.09980107431115
18.96,1.10190874501062
18.97,1.1043287323778
18.98,1.10677703900667
18.99,1.1094757971843
19,1.11260643044347


==> histogram_L.csv <==
"V1","V2"
-1.2,0.0560000000000001
-1,0.124
-0.8,0.4905
-0.6,1.358
-0.399999999999999,1.3335
-0.199999999999999,0.633000000000002
0,0.3305
0.2,0.1745
0.4,0.1025
0.600000000000001,0.0714999999999999
0.800000000000001,0.0465000000000002
1,0.0345
1.2,0.028
1.4,0.016
1.6,0.0125
1.8,0.0150000000000001
2,0.0105
2.2,0.00799999999999999
2.4,0.00749999999999999
2.6,0.00799999999999999
2.8,0.00700000000000002
3,0.00299999999999998
3.2,0.00250000000000001
3.4,0.00500000000000002
3.6,0.00149999999999999


==> histogram_L2.csv <==
"V1","V2"
-1.4,0.029
-1.2,0.0455000000000001
-1,0.1455
-0.8,0.5085
-0.6,1.325
-0.399999999999999,1.262
-0.199999999999999,0.659000000000002
0,0.316
0.2,0.1695
0.4,0.1205
0.600000000000001,0.0704999999999999
0.800000000000001,0.0520000000000002
1,0.039
1.2,0.033
1.4,0.0245
1.6,0.023
1.8,0.0125
2,0.00949999999999999
2.2,0.013
2.4,0.00949999999999999
2.6,0.0105
2.8,0.00650000000000002
3,0.00549999999999997
3.2,0.00350000000000001
3.4,0.00350000000000001
3.6,0.00599999999999997
3.8,0.00450000000000002


==> histogram_prelimit_X.csv <==
"V1","V2"
-2.4,0.00949999999999999
-2.2,0.0175
-2,0.0185
-1.8,0.038
-1.6,0.0450000000000001
-1.4,0.0664999999999999
-1.2,0.1135
-1,0.14
-0.8,0.2215
-0.6,0.335
-0.399999999999999,0.504
-0.199999999999999,0.761500000000003
0,0.851499999999999
0.2,0.629499999999999
0.4,0.46
0.600000000000001,0.335
0.800000000000001,0.200500000000001
1,0.106
1.2,0.0435
1.4,0.023
1.6,0.00899999999999999
1.8,0.00800000000000003


==> histogram_prelimit_X2.csv <==
"V1","V2"
-2,0.028
-1.8,0.032
-1.6,0.0415000000000001
-1.4,0.0599999999999999
-1.2,0.0945000000000001
-1,0.1615
-0.8,0.242
-0.6,0.3445
-0.399999999999999,0.5275
-0.199999999999999,0.791500000000003
0,0.822999999999999
0.2,0.574
0.4,0.4245
0.600000000000001,0.286
0.800000000000001,0.182500000000001
1,0.13
1.2,0.0629999999999999
1.4,0.044
1.6,0.03
1.8,0.0160000000000001


==> histogram_prelimit_tau.csv <==
"V1","V2"
-1.2,0.0480000000000001
-1,0.1365
-0.8,0.5115
-0.6,1.262
-0.399999999999999,1.3795
-0.199999999999999,0.650500000000002
0,0.3245
0.2,0.169
0.4,0.0924999999999999
0.600000000000001,0.0774999999999999
0.800000000000001,0.0540000000000002
1,0.0335
1.2,0.026
1.4,0.026
1.6,0.017
1.8,0.0190000000000001
2,0.00949999999999999
2.2,0.00799999999999999
2.4,0.00949999999999999
2.6,0.00699999999999999
2.8,0.00450000000000002
3,0.00349999999999998
3.2,0.00350000000000001
3.4,0.00200000000000001
3.6,0.00199999999999999


==> histogram_prelimit_tau2.csv <==
"V1","V2"
-1.4,0.0235
-1.2,0.0610000000000001
-1,0.1425
-0.8,0.4895
-0.6,1.323
-0.399999999999999,1.2495
-0.199999999999999,0.667000000000002
0,0.336
0.2,0.1795
0.4,0.1225
0.600000000000001,0.0724999999999999
0.800000000000001,0.0460000000000002
1,0.034
1.2,0.0285
1.4,0.024
1.6,0.0175
1.8,0.0125
2,0.0135
2.2,0.0145
2.4,0.00599999999999999
2.6,0.00649999999999999
2.8,0.00750000000000003
3,0.00699999999999996
3.2,0.00800000000000003
3.4,0.00500000000000002
3.6,0.00249999999999999
3.8,0.00300000000000001


==> histogram_xihat.csv <==
"V1","V2"
-2.4,0.00849999999999999
-2.2,0.015
-2,0.021
-1.8,0.032
-1.6,0.0465000000000001
-1.4,0.0709999999999999
-1.2,0.0985000000000001
-1,0.1715
-0.8,0.255
-0.6,0.413
-0.399999999999999,0.5525
-0.199999999999999,0.813500000000003
0,0.798499999999999
0.2,0.565
0.4,0.404
0.600000000000001,0.236
0.800000000000001,0.165500000000001
1,0.109
1.2,0.0634999999999999
1.4,0.05
1.6,0.022
1.8,0.0155000000000001


==> histogram_xihat2.csv <==
"V1","V2"
-2,0.0255
-1.8,0.032
-1.6,0.0335
-1.4,0.0849999999999999
-1.2,0.105
-1,0.1645
-0.8,0.262
-0.6,0.368
-0.399999999999999,0.563
-0.199999999999999,0.789000000000003
0,0.789999999999999
0.2,0.602999999999999
0.4,0.3765
0.600000000000001,0.234
0.800000000000001,0.175000000000001
1,0.115
1.2,0.0704999999999999
1.4,0.045
1.6,0.0345
1.8,0.0210000000000001


==> integral.csv <==
"V1","V2"
0,0
0.001,0.001
0.002,0.00194915765179261
0.003,0.00298620149004497
0.004,0.0039450424331095
0.005,0.00490911003839713
0.006,0.00598446109000381
0.007,0.00702061523262845
0.008,0.00802729091115069
0.009,0.00899528343474292
0.01,0.00994688883378278
0.011,0.0109078030915819
0.012,0.0119473366015113
0.013,0.0129364592714095
0.014,0.0138611768130952
0.015,0.0147776428260198
0.016,0.0156349025430669
0.017,0.016485509933325
0.018,0.0173054024660027
0.019,0.0180202341357427
0.02,0.0187467626337015
0.021,0.0194621861032214
0.022,0.0202202957353401
0.023,0.0210257424587782
0.024,0.0219104340697567
0.025,0.0228364936908481
0.026,0.0238127618394266
0.027,0.0247720349960691
0.028,0.025822402430883
0.029,0.0269783620299258
0.03,0.028088376776179
0.031,0.0291411604570502
0.032,0.0302162651032488
0.033,0.0313706887631335
0.034,0.0327000775171135
0.035,0.0341372758928104
0.036,0.0357169994157996
0.037,0.0373963928207331
0.038,0.0389734872875509
0.039,0.0403645433335818
0.04,0.0416101376563244
0.041,0.0428457830923936
0.042,0.0442100645419148
0.043,0.0455081340686992
0.044,0.0468013879050657
0.045,0.0482608296043503
0.046,0.0496801497830654
0.047,0.051152317772699
0.048,0.052545564492593
0.049,0.0539001945143185
0.05,0.055195462761716
0.051,0.056486363881158
0.052,0.0579038493163178
0.053,0.0593396997672965
0.054,0.0608729590559949
0.055,0.0623513655319353
0.056,0.0638207867730961
0.057,0.065208100685096
0.058,0.0666645661976933
0.059,0.0681121424329535
0.06,0.0695553052845801
0.061,0.0710213832063666
0.062,0.072387137601716
0.063,0.0738302052652413
0.064,0.0752228321551199
0.065,0.0766613085187077
0.066,0.0780336442319101
0.067,0.0793780109018227
0.068,0.0805561781558843
0.069,0.0817132340179197
0.07,0.082781894666549
0.071,0.0838328698678978
0.072,0.0848714040185229
0.073,0.0858962487856224
0.074,0.0869448836203344
0.075,0.087996718646649
0.076,0.0890775065314286
0.077,0.0901487983183148
0.078,0.0912892607476759
0.079,0.0924396406446457
0.08,0.0936050316152274
0.081,0.0947307896868307
0.082,0.0958937622202315
0.083,0.0969364339304746
0.084,0.0980465718379898
0.085,0.099156129145824
0.086,0.100315288621376
0.087,0.101424635260385
0.088,0.102716069065357
0.089,0.103970661301498
0.09,0.105220504786009
0.091,0.106430981509082
0.092,0.107715755257205
0.093,0.108918239776404
0.094,0.110165089019971
0.095,0.111486350528137
0.096,0.112894387661662
0.097,0.114338447005321
0.098,0.115752610591732
0.099,0.117120643238296
0.1,0.118474324651671
0.101,0.119824287962217
0.102,0.121015388929591
0.103,0.122296440720436
0.104,0.123634770566801
0.105,0.124992220774281
0.106,0.126346067020681
0.107,0.12778008346605
0.108,0.129194906547746
0.109,0.130445584421645
0.11,0.131639250749433
0.111,0.132934876023997
0.112,0.134155944670138
0.113,0.135510312361548
0.114,0.137108359135911
0.115,0.138722195637267
0.116,0.140205373887281
0.117,0.141766981928006
0.118,0.14318373759143
0.119,0.144644119152915
0.12,0.146110817250026
0.121,0.147560342470811
0.122,0.14912284314015
0.123,0.150776931526967
0.124,0.152300262610863
0.125,0.153674599187697
0.126,0.155145630903108
0.127,0.156645399006489
0.128,0.158109161481414
0.129,0.159694234442723
0.13,0.161149532964997
0.131,0.162479358913469
0.132,0.163929031601945
0.133,0.165209472767954
0.134,0.166394445867243
0.135,0.167572825215903
0.136,0.168808351896716
0.137,0.17008127645034
0.138,0.171378902918011
0.139,0.172592550828131
0.14,0.173858295606779
0.141,0.175149507707995
0.142,0.17637855369348
0.143,0.177606547486337
0.144,0.179017509834587
0.145,0.180518048942432
0.146,0.181991388274717
0.147,0.183427686789604
0.148,0.184874539969883
0.149,0.186301942729917
0.15,0.187608441015055
0.151,0.188884173308049
0.152,0.190239925271399
0.153,0.191663117532376
0.154,0.193041872141558
0.155,0.194494398404417
0.156,0.195892950760902
0.157,0.197406946047028
0.158,0.198890393927275
0.159,0.200492043177321
0.16,0.202050967370384
0.161,0.203629928160977
0.162,0.204969002388687
0.163,0.206514033607388
0.164,0.208069776622573
0.165,0.209795888629525
0.166,0.211468787917051
0.167,0.213074962498884
0.168,0.214678662510372
0.169,0.216271961334165
0.17,0.217864872700028
0.171,0.219411143946263
0.172,0.220824212272897
0.173,0.222251614546612
0.174,0.223573123307488
0.175,0.224757167873566
0.176,0.225939739242346
0.177,0.227148615149164
0.178,0.228485217942207
0.179,0.22973565346363
0.18,0.231062019575139
0.181,0.232340679122999
0.182,0.23380998743183
0.183,0.235218516762389
0.184,0.236696951682746
0.185,0.238270934779197
0.186,0.239725398253198
0.187,0.241155994645416
0.188,0.242570970956394
0.189,0.243953376210038
0.19,0.245403521597557
0.191,0.246751723271144
0.192,0.248159470145775
0.193,0.249601646491029
0.194,0.250999007506718
0.195,0.252438199595368
0.196,0.25386182885445
0.197,0.255412828430282
0.198,0.257047630672986
0.199,0.258692598359565
0.2,0.260272806491965
0.201,0.261928961586841
0.202,0.263574897338857
0.203,0.26519201485549
0.204,0.266915254029944
0.205,0.268557692682839
0.206,0.270230714494448
0.207,0.271949489054656
0.208,0.273737790380328
0.209,0.275637118348243
0.21,0.277494661529196
0.211,0.27944320134921
0.212,0.281549952620257
0.213,0.283744414884335
0.214,0.2860156292285
0.215,0.288222215381026
0.216,0.290549129354027
0.217,0.292816196999642
0.218,0.295065151892515
0.219,0.297527701736485
0.22,0.300069842097829
0.221,0.302713520751178
0.222,0.305395367435629
0.223,0.308074249565796
0.224,0.311122245475402
0.225,0.314102574432537
0.226,0.316802481551076
0.227,0.319484389564438
0.228,0.321880619560466
0.229,0.324208172830337
0.23,0.32641135350326
0.231,0.328179028993464
0.232,0.329906237718272
0.233,0.331745456815673
0.234,0.333522671704302
0.235,0.335232558158604
0.236,0.336887686057464
0.237,0.338755734763111
0.238,0.340798197196928
0.239,0.342748477946303
0.24,0.344663343087916
0.241,0.346727298285657
0.242,0.348833477013831
0.243,0.350926153860741
0.244,0.353012979110416
0.245,0.355305550899087
0.246,0.35739560087188
0.247,0.359399214766231
0.248,0.361464110312339
0.249,0.363507480408007
0.25,0.365408348122982
0.251,0.36736098187185
0.252,0.369283909158881
0.253,0.371176541155179
0.254,0.373090838407515
0.255,0.374959955275927
0.256,0.376625009807078
0.257,0.378136830981246
0.258,0.379595082172943
0.259,0.380978205064108
0.26,0.382432570202215
0.261,0.383885601688305
0.262,0.385212160440855
0.263,0.386547946149278
0.264,0.387970777626615
0.265,0.389342283920006
0.266,0.390721672984475
0.267,0.39230831260607
0.268,0.393978440183334
0.269,0.395594214538639
0.27,0.3970558270386
0.271,0.398452767069784
0.272,0.399819994792177
0.273,0.401105898898573
0.274,0.402334920938774
0.275,0.403684636663693
0.276,0.405204230597114
0.277,0.406725681348749
0.278,0.40812456777849
0.279,0.409538316985633
0.28,0.41097967678796
0.281,0.412411345600447
0.282,0.41385583546469
0.283,0.41523282993124
0.284,0.416525665082515
0.285,0.417901403975513
0.286,0.41924213820213
0.287,0.420515451534996
0.288,0.421908038994605
0.289,0.42330352054866
0.29,0.424873536096829
0.291,0.426378362595857
0.292,0.427864000560713
0.293,0.429416731461193
0.294,0.431023402153998
0.295,0.432639894483805
0.296,0.43426351780477
0.297,0.435814722601264
0.298,0.43746534895943
0.299,0.439223755208012
0.3,0.44100489443971
0.301,0.442818865344617
0.302,0.444779081345168
0.303,0.446764810935085
0.304,0.449015205836054
0.305,0.451287701469723
0.306,0.453346324784015
0.307,0.455305707365464
0.308,0.457424961816423
0.309,0.459497882621451
0.31,0.461551649312469
0.311,0.463681652195356
0.312,0.465700821647612
0.313,0.46788671453298
0.314,0.47018361659802
0.315,0.472330006888117
0.316,0.474487737031813
0.317,0.476878409784373
0.318,0.479465432916217
0.319,0.481993691055327
0.32,0.48431738357615
0.321,0.486697708429343
0.322,0.489026247841213
0.323,0.491568834466163
0.324,0.49416138726399
0.325,0.496875824879992
0.326,0.49943651188599
0.327,0.501825371362132
0.328,0.504314511315734
0.329,0.506769974289939
0.33,0.509024147207118
0.331,0.511175374663804
0.332,0.51318078682557
0.333,0.515160547784598
0.334,0.517125527120036
0.335,0.518993297786802
0.336,0.520919631561729
0.337,0.522744744762796
0.338,0.52442405090903
0.339,0.526112555850933
0.34,0.527853095690877
0.341,0.529627532899695
0.342,0.531107505556463
0.343,0.532385592953704
0.344,0.533532299060725
0.345,0.534741635443864
0.346,0.535874758583745
0.347,0.536947802166771
0.348,0.537995061092346
0.349,0.538962569552824
0.35,0.539939571985989
0.351,0.540993568881179
0.352,0.541916783342709
0.353,0.54285628366787
0.354,0.543854680736892
0.355,0.544815648928898
0.356,0.545777025060334
0.357,0.546771552483679
0.358,0.547887551770767
0.359,0.54887739554332
0.36,0.549880796866009
0.361,0.550902920027802
0.362,0.551873357050388
0.363,0.552977814524873
0.364,0.554113791766807
0.365,0.555330055028188
0.366,0.556501769039613
0.367,0.55775712223233
0.368,0.558958373985662
0.369,0.560147301952435
0.37,0.561375637000529
0.371,0.562589778989957
0.372,0.563812065254597
0.373,0.565115860179538
0.374,0.566275168964854
0.375,0.567474800242686
0.376,0.568637176433726
0.377,0.56989332764348
0.378,0.57111060954479
0.379,0.572416124606396
0.38,0.573764236004545
0.381,0.575093146519852
0.382,0.576613875822091
0.383,0.578254974907229
0.384,0.579993413727074
0.385,0.581831856351717
0.386,0.583875357743668
0.387,0.586116744480463
0.388,0.588468559594975
0.389,0.590722175414035
0.39,0.592867911554144
0.391,0.594980485772284
0.392,0.597041314649255
0.393,0.599130638084581
0.394,0.601127442029753
0.395,0.603220576034699
0.396,0.605359539903661
0.397,0.607163637108979
0.398,0.608903158739499
0.399,0.610700880717614
0.4,0.61233518382002
0.401,0.613934408946552
0.402,0.61548833677559
0.403,0.61709068206664
0.404,0.618551738356383
0.405,0.619931939987002
0.406,0.621354125075347
0.407,0.62271500551343
0.408,0.6240450299691
0.409,0.625556559934074
0.41,0.627017860237033
0.411,0.628308387338833
0.412,0.629687560929
0.413,0.630996284274817
0.414,0.632224711420042
0.415,0.633507979373595
0.416,0.634789834655146
0.417,0.636268774948846
0.418,0.637707278019931
0.419,0.639165077349052
0.42,0.640627245110743
0.421,0.641934269211923
0.422,0.643236781120691
0.423,0.644698186528746
0.424,0.646202775725382
0.425,0.64759959574213
0.426,0.649019937650767
0.427,0.650431042225165
0.428,0.651906283838306
0.429,0.653257204182573
0.43,0.654659586796823
0.431,0.656121146921107
0.432,0.657499018309892
0.433,0.658752204397447
0.434,0.660027970079978
0.435,0.661328776834989
0.436,0.662779506138268
0.437,0.664276135772988
0.438,0.665903420000165
0.439,0.667729432775335
0.44,0.669680971865229
0.441,0.67169933292104
0.442,0.673669977188046
0.443,0.675462895348332
0.444,0.677258287344012
0.445,0.679155334920025
0.446,0.681143990115485
0.447,0.683179031341057
0.448,0.685399274044316
0.449,0.687581531605898
0.45,0.690043086088948
0.451,0.692504397037433
0.452,0.695053942777134
0.453,0.69752034377728
0.454,0.699976620407261
0.455,0.702430750659108
0.456,0.704864872314604
0.457,0.707299755942972
0.458,0.709533549156841
0.459,0.711866590650805
0.46,0.71403756139733
0.461,0.716269569884284
0.462,0.718449791363467
0.463,0.720467512481997
0.464,0.722546476162595
0.465,0.724449878774669
0.466,0.726603076786618
0.467,0.728837484891611
0.468,0.73121004724868
0.469,0.733363848246542
0.47,0.735603418228005
0.471,0.737714397908722
0.472,0.740017344062519
0.473,0.742284061694092
0.474,0.744156770577818
0.475,0.746003251615609
0.476,0.747820034128243
0.477,0.749780837731254
0.478,0.75174996870619
0.479,0.753762774431547
0.48,0.755846489051473
0.481,0.758014883343002
0.482,0.760196004146447
0.483,0.762343579411056
0.484,0.764371549259493
0.485,0.766416703652803
0.486,0.768204937307084
0.487,0.769959161104359
0.488,0.771634777090218
0.489,0.77321668025914
0.49,0.774877920740509
0.491,0.776579071924601
0.492,0.778194919639764
0.493,0.77976742148093
0.494,0.78127610235681
0.495,0.78271170000823
0.496,0.784302865019654
0.497,0.785897488525385
0.498,0.787387997225467
0.499,0.789006771811025
0.5,0.790612484327802
0.501,0.792003259415916
0.502,0.793387986746497
0.503,0.794791660481161
0.504,0.796310389648247
0.505,0.797831076088253
0.506,0.799233614382071
0.507,0.800602729964139
0.508,0.802132594926271
0.509,0.803766349846707
0.51,0.805348072776753
0.511,0.80701840110584
0.512,0.808779573213208
0.513,0.810399689751164
0.514,0.812132025534125
0.515,0.813747205653471
0.516,0.815436218603976
0.517,0.817166799220451
0.518,0.818971640321015
0.519,0.820728723664927
0.52,0.822393778367289
0.521,0.824154254658534
0.522,0.82586057780358
0.523,0.827488576748632
0.524,0.829509399837483
0.525,0.831475433393392
0.526,0.833670872737091
0.527,0.835770880399847
0.528,0.837945144060072
0.529,0.840111943245512
0.53,0.842078304590323
0.531,0.844080967754283
0.532,0.846339489728977
0.533,0.84872410832286
0.534,0.851162154510259
0.535,0.853605788486223
0.536,0.855900895692015
0.537,0.858259053236882
0.538,0.860507791367859
0.539,0.862894393974725
0.54,0.865330554340003
0.541,0.868092174168982
0.542,0.870697407665869
0.543,0.873375528626515
0.544,0.875966449263255
0.545,0.878706422002322
0.546,0.88165608321232
0.547,0.884612001952726
0.548,0.887402241593087
0.549,0.890107350541439
0.55,0.893033432641848
0.551,0.896195466258509
0.552,0.8990383163733
0.553,0.901901105116578
0.554,0.90490827127289
0.555,0.908404599218998
0.556,0.911894765047725
0.557,0.915403280161476
0.558,0.918949970051329
0.559,0.922382552583337
0.56,0.925443236701713
0.561,0.92862558972836
0.562,0.931828366739444
0.563,0.9349549372964
0.564,0.93778031617561
0.565,0.94060442771755
0.566,0.943504945552602
0.567,0.946503361622385
0.568,0.94982160009808
0.569,0.953370396944631
0.57,0.956694936522147
0.571,0.959860494143876
0.572,0.963124266714306
0.573,0.96650776727605
0.574,0.969751880333003
0.575,0.972473081043185
0.576,0.975016420516921
0.577,0.977458669812551
0.578,0.979757996021931
0.579,0.982120498819694
0.58,0.984352337876365
0.581,0.986523954637411
0.582,0.988590689993935
0.583,0.990530580064155
0.584,0.992601151950108
0.585,0.994590127840945
0.586,0.996585911652328
0.587,0.998607086637657
0.588,1.00068891902859
0.589,1.00281381003104
0.59,1.00497949463253
0.591,1.0072404024522
0.592,1.00945669048509
0.593,1.01189467258347
0.594,1.01436180035581
0.595,1.0168614352194
0.596,1.01931971114447
0.597,1.02190406831877
0.598,1.02443664207478
0.599,1.0269700619945
0.6,1.02948379893444
0.601,1.03199155657417
0.602,1.03472202643252
0.603,1.03763179112326
0.604,1.04086782542662
0.605,1.04370065308563
0.606,1.04656180244538
0.607,1.04939378769256
0.608,1.0522825201227
0.609,1.05539021698425
0.61,1.05852605823054
0.611,1.061570030364
0.612,1.06442961217658
0.613,1.06763399118052
0.614,1.07067039929562
0.615,1.07352888135815
0.616,1.07618061665713
0.617,1.07877405180851
0.618,1.08137234413074
0.619,1.08419970627036
0.62,1.08711884481854
0.621,1.08982693416987
0.622,1.09239202719101
0.623,1.09497793166094
0.624,1.09782657750726
0.625,1.100746799023
0.626,1.1039198918181
0.627,1.10765495380867
0.628,1.11116416335629
0.629,1.11485934406731
0.63,1.11832363444781
0.631,1.12210427514794
0.632,1.12583423056208
0.633,1.12950520922805
0.634,1.13326774293744
0.635,1.13727500048035
0.636,1.14190885318957
0.637,1.14670616550914
0.638,1.15166219372423
0.639,1.15667176745731
0.64,1.1617126736617
0.641,1.16627704073784
0.642,1.17042469227059
0.643,1.17505483385431
0.644,1.17974996265522
0.645,1.18483250430654
0.646,1.18999891317291
0.647,1.19551285612336
0.648,1.20149866651521
0.649,1.20760107134049
0.65,1.21284809229965
0.651,1.21891069345783
0.652,1.22474930709257
0.653,1.23042493010626
0.654,1.23559801229718
0.655,1.24067761533512
0.656,1.24586404609706
0.657,1.2509693730839
0.658,1.25565851283094
0.659,1.26047090125516
0.66,1.26545506129366
0.661,1.27116631809137
0.662,1.27695873593916
0.663,1.28230719256028
0.664,1.28748920891285
0.665,1.29265059125376
0.666,1.29802999285532
0.667,1.3036988698353
0.668,1.30906174943214
0.669,1.31429536281376
0.67,1.31981451557245
0.671,1.32490183717435
0.672,1.33028341541626
0.673,1.33591056191958
0.674,1.3412473771111
0.675,1.34681518928422
0.676,1.35290457080864
0.677,1.35939900742531
0.678,1.36476212774529
0.679,1.3700489808561
0.68,1.37599868761988
0.681,1.38135509215986
0.682,1.38650806414233
0.683,1.39174950198014
0.684,1.39698783215448
0.685,1.40216987758778
0.686,1.40728110523415
0.687,1.41335945720057
0.688,1.41845881449595
0.689,1.42412524456211
0.69,1.43081516196082
0.691,1.43726109144883
0.692,1.44388315339023
0.693,1.45074728793942
0.694,1.45675529819213
0.695,1.46272615234035
0.696,1.46860042052084
0.697,1.47455857277945
0.698,1.4814848868536
0.699,1.48915915294099
0.7,1.49768816708628
0.701,1.50750910485553
0.702,1.51706939179147
0.703,1.5269863532024
0.704,1.53768248299336
0.705,1.54777530989446
0.706,1.55786418268768
0.707,1.56781526484727
0.708,1.5770341997132
0.709,1.58659766239576
0.71,1.59661550602506
0.711,1.60616552097687
0.712,1.61599126662151
0.713,1.6260128081456
0.714,1.63544647180112
0.715,1.64451445897474
0.716,1.65413712189135
0.717,1.66312986438148
0.718,1.67239739119615
0.719,1.68154707810565
0.72,1.69150525714901
0.721,1.70165489838896
0.722,1.71125589611302
0.723,1.72085571060448
0.724,1.73072524382503
0.725,1.74068203858407
0.726,1.74965632926594
0.727,1.75856724480544
0.728,1.76699855133868
0.729,1.775930924269
0.73,1.78566976764199
0.731,1.7948023600749
0.732,1.80424594790175
0.733,1.81390428108951
0.734,1.82341212789814
0.735,1.83320121488431
0.736,1.84388566401243
0.737,1.85403930493079
0.738,1.86432683414178
0.739,1.87561141442992
0.74,1.88621269507997
0.741,1.8972457353241
0.742,1.90846198269113
0.743,1.91919959730038
0.744,1.92893737373781
0.745,1.93822878777986
0.746,1.94848231356846
0.747,1.95870420400889
0.748,1.9683295490572
0.749,1.97819631018124
0.75,1.98688797403731
0.751,1.99572408136403
0.752,2.00458266535524
0.753,2.01293966830772
0.754,2.02131025869694
0.755,2.02906753881638
0.756,2.03717926641592
0.757,2.0455393429086
0.758,2.05421270057283
0.759,2.06287150505566
0.76,2.07181432607778
0.761,2.08033888066095
0.762,2.08976923191689
0.763,2.09817989120596
0.764,2.10677482784262
0.765,2.11522697840783
0.766,2.12418206375674
0.767,2.13278968367804
0.768,2.14148320583653
0.769,2.14932084487933
0.77,2.15624082152414
0.771,2.1629460230401
0.772,2.16887418821941
0.773,2.1749231632916
0.774,2.18121785488758
0.775,2.18782437594805
0.776,2.19442675085791
0.777,2.20134230576493
0.778,2.20875373015574
0.779,2.21611480026573
0.78,2.2238312293505
0.781,2.23165862487234
0.782,2.23999870654244
0.783,2.24758364859649
0.784,2.25516736824795
0.785,2.26248091423488
0.786,2.26989790198548
0.787,2.27753768359634
0.788,2.28551413705845
0.789,2.29323684387824
0.79,2.3009795727054
0.791,2.3090054055569
0.792,2.31725292644252
0.793,2.32569563576849
0.794,2.33374783877827
0.795,2.34155270537003
0.796,2.34852585864647
0.797,2.35537481332968
0.798,2.36203815841711
0.799,2.36911062640301
0.8,2.37558972167919
0.801,2.38261598247433
0.802,2.3895443878372
0.803,2.39609005967905
0.804,2.403268559474
0.805,2.41044801720182
0.806,2.41739757881974
0.807,2.42471966155373
0.808,2.43189531060632
0.809,2.43845323188139
0.81,2.44583779824968
0.811,2.45325465952694
0.812,2.46070168546237
0.813,2.46756938480902
0.814,2.47399331381932
0.815,2.48041532510072
0.816,2.48656206879201
0.817,2.49312660989689
0.818,2.50016329144186
0.819,2.50745854037063
0.82,2.51553198375712
0.821,2.52374690270236
0.822,2.53265508027105
0.823,2.54224808040075
0.824,2.55292271870945
0.825,2.56404214500013
0.826,2.57437589529537
0.827,2.5852560833798
0.828,2.59701331173737
0.829,2.60838365681586
0.83,2.62064949285505
0.831,2.63250322321528
0.832,2.64491380707279
0.833,2.65907839307205
0.834,2.67318320442489
0.835,2.68627731590034
0.836,2.6973937087542
0.837,2.70881924205236
0.838,2.72035206436152
0.839,2.73226582208517
0.84,2.74435633925272
0.841,2.75650013305505
0.842,2.76860729541835
0.843,2.78017809330966
0.844,2.79291312423651
0.845,2.80541906549033
0.846,2.81863194177194
0.847,2.83152621152707
0.848,2.84386381598971
0.849,2.85465629665931
0.85,2.8658386519726
0.851,2.87718719448977
0.852,2.88865914143825
0.853,2.9010868967875
0.854,2.91392423678757
0.855,2.92652566781971
0.856,2.93870906490422
0.857,2.95118357905423
0.858,2.96455617195643
0.859,2.97867353838783
0.86,2.99257061527597
0.861,3.00575788411889
0.862,3.01860929849329
0.863,3.0316931421163
0.864,3.04505258983882
0.865,3.05927007123366
0.866,3.07304060898485
0.867,3.08681991721221
0.868,3.10146982682514
0.869,3.11681352080331
0.87,3.13167426799319
0.871,3.1462267434811
0.872,3.15973458292022
0.873,3.17370180111154
0.874,3.18771852955557
0.875,3.2023795214991
0.876,3.21785617312066
0.877,3.23271960783636
0.878,3.24833322073769
0.879,3.26519210331386
0.88,3.27989623305052
0.881,3.29447692028419
0.882,3.30930014629154
0.883,3.32394150933844
0.884,3.33888446978396
0.885,3.35404886142642
0.886,3.36860165336634
0.887,3.38230760531453
0.888,3.39495036482642
0.889,3.40817032273602
0.89,3.42337644408459
0.891,3.43850251780174
0.892,3.4531048127399
0.893,3.46693319206283
0.894,3.48177976478213
0.895,3.49580700163195
0.896,3.5109799704674
0.897,3.5250997861763
0.898,3.53853461634401
0.899,3.55092043958833
0.9,3.56289920048044
0.901,3.57556219816829
0.902,3.58887233257322
0.903,3.60138356258144
0.904,3.61417980352445
0.905,3.62663995683892
0.906,3.63926739415605
0.907,3.65184270376652
0.908,3.66559970979819
0.909,3.67995875372314
0.91,3.69482203775214
0.911,3.71134923673968
0.912,3.72751797737733
0.913,3.74229294349843
0.914,3.75869762997887
0.915,3.77323791022282
0.916,3.78808068504473
0.917,3.80373788402425
0.918,3.81802655016219
0.919,3.83223622918383
0.92,3.84751576047856
0.921,3.86223584436816
0.922,3.87655359865431
0.923,3.89079747094119
0.924,3.90475485072718
0.925,3.91894903110027
0.926,3.9338241683313
0.927,3.94720990230779
0.928,3.95998235961675
0.929,3.97278719865928
0.93,3.98413118786113
0.931,3.9957270872774
0.932,4.00706178234007
0.933,4.01894838799737
0.934,4.03023606731507
0.935,4.04119709513795
0.936,4.05061995059866
0.937,4.06030178919904
0.938,4.06929955486179
0.939,4.07838684735469
0.94,4.08694610713862
0.941,4.09524503411025
0.942,4.10381985224478
0.943,4.11298102171451
0.944,4.12171093019925
0.945,4.13079065465836
0.946,4.13921562293792
0.947,4.14685728682231
0.948,4.15466562378908
0.949,4.16275478426464
0.95,4.17100944861426
0.951,4.17892266404679
0.952,4.18689440635683
0.953,4.19531712682082
0.954,4.20354734978361
0.955,4.2114914903218
0.956,4.21899599950352
0.957,4.22618145700121
0.958,4.23352639694628
0.959,4.24162332534325
0.96,4.24936307604186
0.961,4.25828731952718
0.962,4.26749226851453
0.963,4.27769669542547
0.964,4.28805782705915
0.965,4.2979349239156
0.966,4.30795015907615
0.967,4.31869595401325
0.968,4.3292714509981
0.969,4.33892783619536
0.97,4.34874053016033
0.971,4.35897076480885
0.972,4.36876253705241
0.973,4.37819135032398
0.974,4.38771253204323
0.975,4.39765657964374
0.976,4.4079697593412
0.977,4.41917856520202
0.978,4.42910959093133
0.979,4.43771525602867
0.98,4.44568146187933
0.981,4.45375940043885
0.982,4.46231477803839
0.983,4.47117997329672
0.984,4.47893781823105
0.985,4.48683529925765
0.986,4.49468263100227
0.987,4.50227201520538
0.988,4.50972539465857
0.989,4.51716635273443
0.99,4.52494501350542
0.991,4.53220499091648
0.992,4.54054364547433
0.993,4.54872740572631
0.994,4.55712570769672
0.995,4.56532532466159
0.996,4.57454583672996
0.997,4.58266378127133
0.998,4.59002736355382
0.999,4.59813982319243
1,4.60575785744277

